Mitigating Gyral Bias in Cortical Tractography via Asymmetric Fiber Orientation Distributions

Diffusion tractography in brain connectomics often involves tracing axonal trajectories across gray-white matter boundaries in gyral blades of complex cortical convolutions. To date, gyral bias is observed in most tractography algorithms with streamlines predominantly terminating at gyral crowns instead of sulcal banks. This work demonstrates that asymmetric fiber orientation distribution functions (AFODFs), computed via a multi-tissue global estimation framework, can mitigate the effects of gyral bias, enabling fiber streamlines at gyral blades to make sharper turns into the cortical gray matter. We use ex-vivo data of an adult rhesus macaque and in-vivo data from the Human Connectome Project (HCP) to show that the fiber streamlines given by AFODFs bend more naturally into the cortex than the conventional symmetric FODFs in typical gyral blades. We demonstrate that AFODF tractography improves cortico-cortical connectivity and provides highly consistent outcomes between two different field strengths (3T and 7T).

==> plot/Consistency_across_hemi.txt <==
X   FODF_3T_G           FODF_7T_G           AFODF_3T_G          AFODF_7T_G          FODF_3T_S           FODF_7T_S           AFODF_3T_S          AFODF_7T_S 
30  0.556499893898158	0.608689985090217	0.901252180072143	0.929251727913988	0.458203679559277	0.423807958016521	0.833112301430526	0.857492732316051
#40  0.565617406665389	0.582807240513398	0.790782266719955	0.934338793235226	0.407896931431586	0.437405939194704	0.859544337549555	0.853197156839587
50  0.689403277354478	0.658139523372055	0.763988890325348	0.935045199547004	0.396074629267636	0.362354670449273	0.858827168113289	0.847093696819007
#60  0.729747022504632	0.614312262428668	0.709173784023924	0.932754135340692	0.304261134975617	0.307049496515999	0.844750640660929	0.869436482680565
70  0.708950206018567	0.612708053353895	0.708536304425743	0.931279170703882	0.273507036743948	0.278323529764589	0.823738758187557	0.848475088411387
#80  0.668826735766211	0.593933406065426	0.717269925980631	0.916605417154946	0.294630368666281	0.217434469615191	0.763910530349519	0.822645371076341
#90  0.681264694882144	0.576185108475559	0.695089990763358	0.883929887590037	0.176066736199685	0.187017893756529	0.774284258741619	0.858758233552787

==> plot/Consistency_across_scan.txt <==
X   FODF_G              AFODF_G             FODF_S              AFODF_S
30  0.483723928892082	0.879402208533806	0.478335093110220	0.795696472075142
#40  0.467379270954557	0.863589209053386	0.477997111616885	0.828984689414994
50  0.506774847943458	0.852031063529920	0.503623614497408	0.846783149049833
#60  0.510648715384205	0.837033391932485	0.507420782647831	0.775691453793088
70  0.523997930129912	0.824284649986815	0.473295670518037	0.709066137370605
#80  0.497230926475179	0.784354141892910	0.480440386660925	0.653169982422206
#90  0.499979086270983	0.776501011201376	0.480259326377602	0.620591861094467

==> plot/Consistency_across_scan_hemi.txt <==
X   FODF_G_L            AFODF_G_L           FODF_S_L            AFODF_S_L          FODF_G_R            AFODF_G_R           FODF_S_R            AFODF_S_R
30  0.756624929883815	0.843933021606021	0.686543345714391	0.804811921074974	0.316486976167702	0.914961915031193	0.461689026504990	0.828889115476284
#40  0.745113913745092	0.803929248809912	0.679003640026845	0.825240131357447	0.322653310198326	0.918537439077492	0.451638114733947	0.858242561480787
50  0.760514524410409	0.801539445796839	0.712377173167263	0.823342942955011	0.374521467458591	0.899707850197817	0.470661899958022	0.867180188346779
#60  0.760445109840852	0.755331657618989	0.675877338294710	0.785653891010163	0.394724168625797	0.906758267267234	0.477881120204003	0.771503939630467
70  0.776333141099956	0.738312816449201	0.630108376252496	0.735191287845346	0.417474784689877	0.907425688151849	0.445832962689052	0.695820256016211
#80  0.749488732500320	0.666655926660507	0.638892175496028	0.734443387826514	0.398547160252204	0.903004793708822	0.441887307150776	0.607666234200486
#90  0.736963647425858	0.623335983489581	0.680090740317608	0.739201635586462	0.408861370980578	0.925855298805155	0.416862256423070	0.570242461202958









==> plot/Consistency_across_scan_noangle.txt <==
X   FODF_G              AFODF_G             FODF_S              AFODF_S
1  0.760514524410409	0.801539445796839	0.712377173167263	0.823342942955011	
2  0.374521467458591	0.899707850197817	0.470661899958022	0.867180188346779
3  0.506774847943458	0.852031063529920	0.503623614497408	0.846783149049833


==> plot/Consistency_connectome.txt <==
X   FODF_GG             AFODF_GG            FODF_GS             AFODF_GS            FODF_SS             AFODF_SS            FODF_All            AFODF_All
30  0.889121522215605	0.938709828925366	0.906653936078664	0.944956396386295	0.906985956905610	0.944728435558160	0.901371473898476	0.943109647541164
#40  0.883975801818063	0.932056314273695	0.905103465962039	0.935010936300637	0.905035949892872	0.933572479660950	0.898594540569168	0.933605745318230
50  0.876080863881586	0.935527633162604	0.893072725049540	0.938274261083522	0.893442619580918	0.936000530799005	0.887860990352976	0.936639825912901
#60  0.879798638289803	0.931548226324830	0.892339949640250	0.937314830691324	0.892041174079436	0.934376291463629	0.888325869507208	0.934610336022123
70  0.882447347180069	0.917509069381976	0.891512483840786	0.944389200926621	0.890839648423999	0.943182361752554	0.888410056164192	0.936313356616874
#80  0.888936789008431	0.910504894129461	0.895158030935673	0.942031924918114	0.895298743667552	0.941673821971316	0.893298064741760	0.932890593132000
#90  0.886801874271745	0.916175098444040	0.896894368566481	0.949730688435542	0.896263409809822	0.948591138621963	0.893634611478303	0.939624304439276


==> plot/GS.txt <==
X   m30G                m40G                m50G                m60G                m70G                m80G                m90G                s30G                s40G                s50G                s60G                s70G                s80G                s90G                m30S                m40S                m50S                m60S                m70S                m80S                m90S                s30S                s40S                s50S                s60S                s70S                s80S                s90S
1   0.276050116893820	0.329489650055482	0.316780186087499	0.423592989957086	0.345164219976281	0.347529384340650	0.334549860084877	0.154192145463578	0.171649366965308	0.183622835124079	0.233329823287837	0.192933652883072	0.205678917813132	0.206179366395660	0.300019709545681	0.286142743082779	0.245705727077690	0.285785057452761	0.261212076764228	0.252357786034296	0.235508184286981	0.185491705269318	0.198924592270940	0.171053567279111	0.204871479141126	0.178802036440549	0.164245912165338	0.165143334386674
2   0.288734036070016	0.277017511501731	0.319781877724263	0.208876049347672	0.238932937518050	0.310469346156927	0.287430652372321	0.210838505004719	0.235520077853802	0.245876665261739	0.197610467216359	0.207248769267225	0.253229627671361	0.218333374912712	0.177420896313957	0.273630602063004	0.254638543329139	0.240314485587867	0.256305971978651	0.337253792919554	0.338722922291074	0.155459057469683	0.211526938776050	0.197647424034977	0.174058194363630	0.176183707201933	0.219804750448609	0.230479871139797
3   0.277370129642466	0.399100165066077	0.245461892574530	0.274593960572656	0.337212606421149	0.237332286549393	0.343428249116341	0.212570134790244	0.270258589099013	0.230782960373373	0.234003018188703	0.207608103837989	0.172279081054514	0.236941569952354	0.285463323111155	0.413686738356471	0.310183162117546	0.280104627216419	0.383077244165937	0.355131688172819	0.305915270161790	0.208999756990106	0.219352692499229	0.193755247791569	0.197134317945249	0.234999612218393	0.224789212442627	0.208752957242267
4   0.271257319803078	0.279326767879170	0.364241738278650	0.267165477390101	0.310349744224318	0.449401271201925	0.422196340905244	0.230576047350016	0.194674262766127	0.231233789586126	0.177023848659870	0.202978436536830	0.262568845836869	0.260006792298766	0.352949323244784	0.334320382937771	0.279087259219427	0.289766292029677	0.353509750961792	0.343261913462619	0.415471540561162	0.221070291094166	0.217641690307315	0.189856207426576	0.193514984195730	0.230264223167859	0.201370701157824	0.207037783147382

==> plot/HCP_FD_Gyral.txt <==
X   FODF_WM FODF_GM AFODF_WM AFODF_GM
1	4.32221047137428e-05	3.44854867655440e-05	2.34573614572960e-05	1.40184608222693e-05
2	0.000130125678778522	0.000106023380254882	6.34564317943369e-05	5.09151997870949e-05
3	0.000113868898553507	0.000105195718994702	4.25565085974949e-05	3.68890551328429e-05
4	4.24823899413081e-05	3.34620187697579e-05	2.60235187394707e-05	1.57615790999499e-05
5	3.83897763039238e-05	8.05942143698954e-05	3.41954112002856e-05	3.67430902814174e-05
6	6.61112051253526e-05	7.62483255410728e-05	3.34907751731000e-05	3.13277767111619e-05
7	6.31386942006851e-05	5.38598600505394e-05	4.19589633115664e-05	2.97290476120895e-05
8	5.15121948078893e-05	5.67261004682318e-05	2.64018075974002e-05	2.20874431343468e-05
9	0.000153772936037026	0.000154469643835149	0.000103079232372668	7.48509661484150e-05
10	0.000148950337344402	0.000168079798701591	8.93557763266997e-05	8.15135271725901e-05
11	9.00302638779378e-05	9.74635406664168e-05	5.48789837299176e-05	5.01936008179471e-05
12	0.000139459018916603	0.000106162087512530	6.82591844051931e-05	3.90099180167054e-05
13	0.000103189610235391	7.86030405620530e-05	6.97611046288096e-05	4.79349080865553e-05
14	0.000142934706603847	0.000164792046650022	5.85728146677020e-05	5.50176247514094e-05
15	9.64056110915785e-05	5.80846684834094e-05	5.47561579776308e-05	2.53315632892674e-05
16	2.42087864649126e-05	2.52724510497032e-05	1.69326908002622e-05	1.48120006018022e-05
17	2.99227706711554e-05	2.43290851218050e-05	2.94583953743065e-05	1.73675507963237e-05
18	3.52503403422997e-05	3.13311278977734e-05	3.62634028114584e-05	2.31344055212800e-05
19	8.44279368132428e-05	7.24992644615505e-05	5.06156454715645e-05	3.72581442808910e-05
20	3.73736100392410e-05	3.43512595016151e-05	1.89675657038255e-05	8.61452094663407e-06
21	4.01238055376119e-05	3.16948630839459e-05	2.18163923456260e-05	1.24850786668312e-05
22	4.51343625793094e-05	3.34750659198479e-05	3.70391558213549e-05	2.20203053506718e-05
23	3.38813848695877e-05	2.00781605800722e-05	1.67355940912152e-05	1.20278206236515e-05
24	0.000184753313796142	7.46293683755084e-05	6.77730652206739e-05	2.82556241887383e-05
25	1.30988813956801e-05	1.54427254385334e-05	1.55212947188097e-05	7.25776620985203e-06
26	3.99971465480626e-05	3.31706393535380e-05	3.46895021507844e-05	2.41254280334713e-05
27	3.61991458714101e-06	1.62444263617485e-06	7.87007710403936e-06	6.34480978811759e-06
28	8.11824741956822e-05	3.07861279959881e-05	5.34171547484205e-05	2.74009395130834e-05
29	0.000109958261365118	0.000134988367298190	5.65171255950114e-05	5.43765358741640e-05
30	4.89185298078891e-05	5.30831142709757e-05	3.78224302785968e-05	2.92422706699199e-05
31	6.92615745485256e-05	7.23484178823948e-05	6.94879891316916e-05	3.49407718840011e-05
32	9.48138928427731e-05	8.57651364743196e-05	5.03289758854889e-05	4.10287047090675e-05
33	4.15764156944114e-05	2.96331062181653e-05	4.12152639761272e-05	2.15462000086675e-05
34	1.92613136148678e-05	1.66515294250545e-05	1.53360918097643e-05	1.28876860539049e-05
35	2.55110469277018e-05	4.76854176492573e-05	1.63566469839196e-05	1.90659489562621e-05
36	3.17311221254954e-05	3.31677246559795e-05	2.59894820232150e-05	2.38878413332027e-05
37	6.45032470827340e-05	5.64976704134500e-05	4.09507810406793e-05	2.87299618708476e-05
38	5.66831313282687e-05	5.52675010172085e-05	2.81643843050180e-05	2.59374087740983e-05
39	0.000133472957016610	0.000187964284335017	0.000123529246583518	9.86237673211472e-05
40	1.85921996242012e-05	2.89065564148268e-05	2.22135650977720e-05	1.73235558717108e-05
41	6.81130963040974e-05	6.68785147603494e-05	4.57513949811311e-05	3.56857359519899e-05
42	9.29524802898161e-05	9.84905570625195e-05	4.35027412838956e-05	3.92518235468230e-05
43	6.46181102452179e-05	5.07749618668267e-05	5.12274423113507e-05	3.29230704655410e-05
44	4.52290725360164e-05	3.34662758403832e-05	3.36188311038245e-05	1.85155741923815e-05
45	6.55959200946465e-05	4.37343350950089e-05	4.30620822893124e-05	2.36460011370903e-05
46	1.51315674031199e-05	2.11616276327033e-05	1.35423780470692e-05	1.06171762588178e-05
47	4.20638220523881e-05	3.89176776470503e-05	3.80409022952481e-05	2.85247188305617e-05
48	2.91970483954400e-05	2.60843852239376e-05	2.61819932183674e-05	1.85499321863523e-05
49	9.98665671868511e-05	0.000107208529748938	4.51334672625756e-05	4.43936034964358e-05
50	3.18450581779218e-05	2.23938559386039e-05	1.21402557730455e-05	6.05138679656750e-06
51	4.80518881371881e-05	2.55276223453776e-05	2.97307107752252e-05	9.77252192388529e-06
52	0.000115146533564267	6.40295168333097e-05	8.31868586474443e-05	3.26144282567091e-05
53	7.35975264592083e-06	5.78698121898285e-06	5.86948732068961e-06	5.89234065317193e-06
54	3.05844624643147e-05	2.36733158040385e-05	3.93402408613882e-05	2.60953745648104e-05
55	1.25888516852433e-05	1.12605067241431e-05	3.15216933170773e-05	1.81696225230212e-05
56	4.45342370584554e-05	3.52492980177264e-05	2.61533870230188e-05	1.63802592833670e-05
57	1.11557155233434e-05	8.93605059004868e-06	1.65338960464598e-05	1.19667719679913e-05
58	2.74878991002969e-05	2.39006470482216e-05	2.09865423174340e-05	1.18180654989760e-05
59	8.66508849133153e-05	6.25696096745608e-05	5.80193676607339e-05	3.39506215375161e-05
60	4.62339745332018e-05	4.48534459946490e-05	4.10302051265710e-05	3.17927488191519e-05

==> plot/HCP_FD_Sulcal.txt <==
X   FODF_WM FODF_GM AFODF_WM AFODF_GM
1	0.000135092265053496	0.000101286344325505	6.26968059760264e-05	4.35234088695707e-05
2	4.78183724076534e-05	4.72166500962829e-05	2.82242175769615e-05	1.70446656049839e-05
3	3.40531215688384e-05	3.13123028591284e-05	2.60820635516234e-05	1.41491051074963e-05
4	0.000170489385573880	0.000222828599931973	5.94930056300987e-05	7.91953875596898e-05
5	0.000132328181662649	0.000169130213563103	9.71227515535451e-05	8.12580654599159e-05
6	0.000123825822096596	0.000140066525962824	7.88411018531386e-05	7.57481033654576e-05
7	0.000232247545506808	0.000260723551773630	0.000115945853091282	9.54373738637181e-05
8	0.000185578373346250	0.000213532564515464	8.00948449180242e-05	7.36949287682070e-05
9	0.000139898536081230	0.000191094331062348	8.43595072916701e-05	9.95585426038123e-05
10	7.34691441968961e-05	6.67865130403297e-05	4.17812935758807e-05	2.92428190035027e-05
11	9.22433849583960e-05	9.19546259311258e-05	5.32618458971691e-05	3.78163727861622e-05
12	2.81884788152573e-05	2.03891306719544e-05	2.88543423755674e-05	1.63040450188605e-05
13	0.000109469417248730	0.000107689422167252	6.44489552042434e-05	5.47468582342329e-05
14	0.000182657977097367	0.000178618576967005	9.63621095282035e-05	8.52808844093082e-05
15	9.74814345816719e-05	5.14382919060569e-05	4.88187056273563e-05	2.33711452875245e-05
16	0.000171704903095662	0.000156813153861651	0.000106106449706689	8.26022065753440e-05
17	0.000224651653273268	0.000217746494621750	0.000108239985547773	9.37184480598624e-05
18	0.000219712953379397	0.000304524195364396	9.20457370696029e-05	9.54661809411274e-05
19	0.000113827249501200	0.000199728264731369	3.82568060568507e-05	8.23567213651359e-05
20	0.000115814784199878	0.000144451596056172	4.69989698134890e-05	5.34574282725533e-05
21	6.88160432699514e-06	3.86559245774586e-06	1.21690322182905e-05	9.60728921881956e-06
22	8.72816790025440e-05	7.39262115923791e-05	4.39948899144194e-05	3.28007741928992e-05
23	0.000118075490059828	0.000120212349663806	6.99862968856833e-05	7.62878432592058e-05
24	7.46869874042005e-05	7.58887073258368e-05	4.78677592041131e-05	4.17679937001632e-05
25	6.38722402621059e-05	5.32701582207853e-05	3.68274828753931e-05	2.21013068437615e-05
26	6.08014181141795e-05	5.91170527164101e-05	4.63854995631678e-05	3.23310775292490e-05
27	4.56794933684866e-05	4.71551354277277e-05	3.82905306270295e-05	3.95261326066457e-05
28	6.84643013284401e-05	6.48624891311106e-05	6.13108797526982e-05	4.82559368773967e-05
29	0.000229354838846693	0.000226932407177546	9.11934537202115e-05	9.10918851566833e-05
30	8.77826616201198e-05	8.85970667180670e-05	6.08232363350570e-05	5.22424595229005e-05
31	1.10775585145448e-05	1.08194463544876e-05	1.43313030554647e-05	1.13013539870800e-05
32	7.53567385056521e-05	0.000106647316484332	4.74205923638377e-05	2.79200848141701e-05
33	0.000150642115681443	0.000121128009207762	7.51460865813178e-05	4.98119452170044e-05
34	7.49697017810342e-05	5.91236239739566e-05	2.93667340767749e-05	1.29081144250117e-05
35	8.98916596617615e-05	8.68651827703201e-05	4.12894915528635e-05	4.53532525546213e-05
36	0.000106443956494074	0.000132934397031055	4.99438910641204e-05	5.14873792048888e-05
37	0.000103436601611018	0.000128952423559870	8.12330048720552e-05	6.95181568058451e-05
38	8.22570280252338e-05	0.000138705160571435	7.10632898619924e-05	5.61857970094412e-05
39	0.000173506407185319	0.000142564513745586	0.000121908530997511	6.65013992864562e-05
40	0.000158309730371651	0.000178571404601331	7.29849543228324e-05	5.30225855612142e-05
41	0.000130534711057583	0.000136960216380655	8.98421434963120e-05	7.94177286794793e-05
42	8.82301327574595e-05	0.000102427838735583	5.66734899045533e-05	4.30597721854657e-05
43	4.04150673512870e-05	4.92934391818013e-05	3.04094398154114e-05	2.31149239307159e-05
44	4.12504933438150e-05	4.02632756236475e-05	4.15169422149858e-05	3.02932257412589e-05
45	4.15178655779125e-05	4.10691576984575e-05	3.33265271868531e-05	2.42223693522629e-05
46	0.000125282140895618	9.96872428021893e-05	7.39913049934849e-05	5.29053924098168e-05
47	0.000140626528687000	0.000124786357934411	6.96330645466184e-05	5.55748330669326e-05
48	0.000138035398441174	0.000159397449306144	0.000118864901277400	0.000124317828794465
49	0.000150795494177811	0.000106286043830708	0.000115008219467242	6.80995400951686e-05
50	0.000155397651230705	0.000105612053631014	8.46835819133155e-05	3.87545647330038e-05
51	5.23255248157901e-05	7.40661126310554e-05	3.50705414809004e-05	3.45299358155380e-05
52	5.95661770456197e-05	1.65327923439646e-05	3.41782055638325e-05	1.61301744772585e-05
53	1.69518904534747e-05	1.00610382988299e-05	8.36993731951978e-06	9.79959607412787e-06
54	0.000121769978340927	0.000113193522230254	5.60680560429963e-05	4.13767941084582e-05
55	9.63142778141436e-05	0.000100477766611793	6.25884423992099e-05	4.19407098523222e-05
56	5.00849273650627e-05	4.43016524162258e-05	2.96929550673056e-05	2.05634137392513e-05
57	7.11632152532406e-05	6.77669164486941e-05	5.16590731291520e-05	4.22358783018468e-05
58	4.92032217291238e-05	5.54416580285021e-05	2.92256768872930e-05	3.01277716235906e-05
59	4.14708047046319e-05	4.26516174127490e-05	2.01914449041485e-05	1.55790684745206e-05
60	0.000139603659323695	0.000113856879475280	9.84629200149273e-05	5.98472239362513e-05
61	5.16865317137521e-05	5.71570656471377e-05	5.45172879495931e-05	4.24203744307031e-05
62	5.28964335763031e-05	5.53837306835654e-05	5.74598555700677e-05	4.98815898725324e-05
63	1.86507841616770e-05	1.74170488885804e-05	3.01845267767955e-05	1.62971364470351e-05
64	5.14138710714215e-05	6.38646732139727e-05	4.29374206901943e-05	2.41515614506891e-05

==> plot/HCP_MD_Gyral.txt <==
X   FODF_WM FODF_GM AFODF_WM AFODF_GM
1	8.21254492506557e-06	7.96469577023334e-06	7.85043854227782e-06	5.60625344138039e-06
2	7.08100840153457e-05	3.31725921970833e-05	5.91839513996472e-05	2.56965290990045e-05
3	2.08677046259985e-05	1.57079512504553e-05	1.83936241147257e-05	1.18153271022366e-05
4	1.89149652560479e-05	1.96589456266074e-05	1.70663365243654e-05	1.32707446941431e-05
5	1.20752656690764e-05	1.85043067523436e-05	2.42777986048428e-05	1.86400088062770e-05
6	2.33562791020889e-05	2.09899190699328e-05	2.29657480570105e-05	1.56961850494815e-05
7	2.47011157709425e-05	2.75379952971727e-05	2.17808260713546e-05	1.81016257027417e-05
8	2.01687300980750e-05	1.59486959975845e-05	2.21384832544909e-05	1.27262549399675e-05
9	6.53887661256648e-05	7.02511332793529e-05	6.30738642599118e-05	5.34144715546390e-05
10	7.02931455595083e-05	6.06774529208329e-05	8.09465972406270e-05	5.89853064999373e-05
11	3.18937486216641e-05	3.41405492606391e-05	3.15116680877098e-05	2.54485377379683e-05
12	5.79102015189631e-05	3.59057099344239e-05	4.38030312643145e-05	2.19175607716908e-05
13	3.11843452083077e-05	3.88848750501391e-05	2.72097537252748e-05	2.64884465858098e-05
14	2.64729177386110e-05	2.63113200562818e-05	3.02771107379004e-05	1.97497622554658e-05
15	3.73432030098764e-05	2.68783113480930e-05	2.06405136865953e-05	1.16091619243885e-05
16	5.20351196184322e-06	8.71613227600785e-06	4.74530796754033e-06	6.36436937473010e-06
17	1.27532594918781e-05	1.77132233843850e-05	1.02189698463933e-05	1.10470728390127e-05
18	1.70732371754690e-05	2.55699973799809e-05	1.58032680573490e-05	1.64693747406437e-05
19	3.36633795259657e-05	2.58322140729305e-05	3.06062384781761e-05	1.92808589738443e-05
20	1.75716376286083e-05	1.44691010367905e-05	1.48999956563856e-05	7.84557833142806e-06
21	1.98091676718164e-05	1.46086554329508e-05	1.56479108249676e-05	8.22712495340418e-06
22	1.24000788351576e-05	1.46739895333655e-05	1.03095323706324e-05	9.87888326723187e-06
23	5.35061036745398e-06	6.20843280197350e-06	4.80829254699697e-06	5.00122235591543e-06
24	4.29906475400424e-05	3.40231844190001e-05	1.71203621817068e-05	1.89150773058150e-05
25	4.06286890726786e-06	9.29662389835899e-06	4.19298336694947e-06	5.19819979106190e-06
26	1.59617138501297e-05	2.06073433169063e-05	1.25624712300494e-05	1.35311905415391e-05
27	4.41498693175056e-07	3.46521679510072e-06	1.98429314625810e-07	2.73356712246777e-06
28	2.46866636595828e-05	2.96546164038394e-05	1.54760070627767e-05	1.72604027964927e-05
29	3.27717753645966e-05	2.89835984403221e-05	3.66928865891638e-05	2.38150782355317e-05
30	1.71641436477504e-05	2.43040662473372e-05	1.78371927566309e-05	1.77439258028984e-05
31	3.32692417319262e-05	3.56237748319139e-05	3.43929656696355e-05	2.30750437583476e-05
32	7.55887946921097e-05	3.56147972007493e-05	6.46358762328473e-05	2.89359898744700e-05
33	1.39783010872672e-05	2.15979046629655e-05	1.03172557137206e-05	1.28961540602832e-05
34	9.39377830860168e-06	1.09480741669744e-05	8.31733118492251e-06	8.21452168093139e-06
35	9.45939772243165e-06	1.34812584918904e-05	1.62727200116024e-05	1.19272879663461e-05
36	1.47249744374390e-05	1.87552035440429e-05	1.45423468797842e-05	1.38271074471223e-05
37	2.42318019878954e-05	2.43245928434793e-05	2.36227440702212e-05	1.65992976519420e-05
38	2.24626660851774e-05	1.68338612144758e-05	2.42674688317482e-05	1.38641688308094e-05
39	4.97979004484963e-05	7.15894423121810e-05	6.44759450438456e-05	6.06990923358412e-05
40	2.51650248921661e-06	1.23521406711109e-05	2.38264540946702e-06	7.98944232898552e-06
41	2.16202517048714e-05	3.17693588927467e-05	2.31463033605768e-05	2.30435659345427e-05
42	3.82214347962182e-05	3.26124151406863e-05	4.52762204372844e-05	2.39763807822539e-05
43	2.07913515315852e-05	2.54841710573703e-05	1.78793668054931e-05	1.72920017290916e-05
44	1.21499814870499e-05	1.42237549464587e-05	1.02353812291734e-05	9.23426475946837e-06
45	2.40786410343667e-05	1.99018693490136e-05	1.70205271661712e-05	1.05400927520903e-05
46	2.94735377892909e-06	5.92507908190560e-06	3.37371030506618e-06	4.18378759935038e-06
47	1.93204666071255e-05	2.63943387537313e-05	1.66775461370239e-05	1.72782194795667e-05
48	1.43202541234552e-05	1.93903495565881e-05	1.38305604866184e-05	1.36994356643631e-05
49	3.91203854830606e-05	2.71190523468058e-05	4.31928554793082e-05	2.22005436841202e-05
50	1.25471494874395e-05	8.73515764537266e-06	9.26321043171184e-06	5.03399433593186e-06
51	1.86610080841936e-05	1.45010388138201e-05	1.19129611061576e-05	7.40933146788968e-06
52	2.64201262430623e-05	2.44636625995931e-05	2.14400581288770e-05	1.44920292612001e-05
53	1.08894000569901e-06	2.51121039213819e-06	8.42682941137260e-07	2.42567104901211e-06
54	7.62400744126445e-06	1.85348008489938e-05	5.80058713676539e-06	1.59114633726710e-05
55	3.27029280454862e-06	1.33820871081265e-05	2.88731191529765e-06	9.02360118993676e-06
56	8.33561315296488e-06	1.23467415738345e-05	6.61830520426845e-06	8.29001503535304e-06
57	2.46059754934031e-06	6.36941746804236e-06	1.99878757800080e-06	4.61068521825815e-06
58	9.53019622301851e-06	1.29900178525713e-05	8.42475058835416e-06	7.71574753229997e-06
59	1.67209498538261e-05	1.85220856986632e-05	1.42718275619920e-05	1.31640827292810e-05
60	1.49728580636395e-05	2.36393613141652e-05	1.36474725644716e-05	1.75401254010800e-05

==> plot/HCP_MD_Sulcal.txt <==
X   FODF_WM FODF_GM AFODF_WM AFODF_GM
1	8.50485052904332e-05	4.93809930292864e-05	7.13058658967848e-05	3.40802706834772e-05
2	2.52782943333014e-05	2.13739017161114e-05	2.01897421814949e-05	1.21680881106399e-05
3	1.45202816391713e-05	1.81108442012717e-05	1.40945912025554e-05	1.09275383691482e-05
4	8.02369741619864e-05	4.74275944774334e-05	9.10794108094348e-05	5.94895641915838e-05
5	6.34970717205258e-05	6.13737538224096e-05	7.14733533007686e-05	4.62168074967689e-05
6	7.54327904674729e-05	5.96746782786899e-05	8.10538747070620e-05	5.23829052913751e-05
7	0.000125129877752156	8.45264155715216e-05	8.96617145654239e-05	5.54197739699595e-05
8	0.000147858132978912	7.09017675057935e-05	0.000161983447734311	5.38911346818166e-05
9	9.17065112022580e-05	7.34601103307309e-05	0.000111785335675777	7.01138261040761e-05
10	3.31726498612610e-05	4.02255877445070e-05	2.96487130870054e-05	2.58048148915367e-05
11	4.70410778124140e-05	3.84882976499798e-05	4.56995715993760e-05	2.65555028690775e-05
12	1.62451102250381e-05	2.46308682965605e-05	1.27093601349020e-05	1.38844027999053e-05
13	5.90949749563050e-05	4.80004934755516e-05	6.03911784323451e-05	3.73427850560666e-05
14	9.21989839333366e-05	6.84940435525048e-05	9.22500244728985e-05	5.47423082423696e-05
15	2.56615683096764e-05	2.66469806037217e-05	2.00700513752149e-05	1.52354081967672e-05
16	0.000103050216594531	8.44877503247746e-05	0.000100547313461998	6.51311154579809e-05
17	0.000148528741965829	0.000102028399652941	0.000142634566381568	7.72355308937289e-05
18	8.15908403499375e-05	5.30176967128123e-05	7.90509966847116e-05	3.72325967673101e-05
19	7.10200322699927e-05	5.40257087185555e-05	9.10077794762320e-05	5.02900477606876e-05
20	2.36436474366393e-05	1.69400084589806e-05	2.00506149340112e-05	1.43928382220220e-05
21	1.09702213950654e-06	7.08884276999017e-06	8.61645180767966e-07	5.73779248122155e-06
22	3.03834391326011e-05	2.72462129095310e-05	2.52993458608789e-05	1.91447767553176e-05
23	6.93511145052387e-05	5.86282848225675e-05	7.03316616698728e-05	4.85282048475090e-05
24	4.48738492379293e-05	3.53496966156517e-05	4.50048466356522e-05	2.57448790500561e-05
25	3.23562949881182e-05	2.58557062196739e-05	3.09757671401709e-05	1.87027223645087e-05
26	3.68799631861858e-05	3.62904157336690e-05	3.46822195156120e-05	2.41428073610540e-05
27	1.57188612852583e-05	2.34002564490153e-05	1.84067020404620e-05	2.12066266173392e-05
28	2.94610772414885e-05	3.35070688015527e-05	2.98162522056125e-05	2.54102539571103e-05
29	0.000120317360954268	7.16234479080060e-05	0.000129659075473337	6.51326289775229e-05
30	4.86766914234592e-05	4.74186930911284e-05	4.79780349980350e-05	3.62286766392526e-05
31	3.06781811223900e-06	7.41426446608420e-06	2.76909033401888e-06	6.05587389578195e-06
32	2.40722527195522e-05	3.25380558706745e-05	2.98347412607861e-05	1.96556661361978e-05
33	8.04645665182876e-05	5.13002600846223e-05	6.51592850030753e-05	3.19901315582694e-05
34	4.21540846415028e-05	2.32809752369665e-05	3.29616203555269e-05	1.17811404576919e-05
35	6.40027446926111e-05	3.61954740425953e-05	6.44607694524126e-05	3.00894959264216e-05
36	5.17921038882326e-05	3.86200064456914e-05	5.77139564342424e-05	3.37098789636325e-05
37	3.59119925953757e-05	4.27767938024276e-05	4.47930802508107e-05	3.55469692166786e-05
38	2.34650494819958e-05	3.51777431617025e-05	3.99584433034734e-05	2.83935353839826e-05
39	7.97393650275765e-05	5.93991460647133e-05	5.99603838032548e-05	3.66072513906055e-05
40	9.53465677118478e-05	5.90273327189708e-05	0.000101091053121883	4.30917995332589e-05
41	6.62967212145482e-05	6.08928874055529e-05	6.62425198238581e-05	4.61698895430397e-05
42	4.08130071794146e-05	3.96834149806849e-05	4.72016947860622e-05	2.97783530599541e-05
43	1.77057147017835e-05	2.08443878112420e-05	1.82961925690058e-05	1.51471454005242e-05
44	2.78813518536250e-05	3.42898637352640e-05	2.49663123120899e-05	2.30968892819540e-05
45	1.71925457896080e-05	2.28117929355549e-05	1.61553670710704e-05	1.50079113988990e-05
46	6.15226827691528e-05	6.11818994048570e-05	5.85184318639523e-05	4.52410290308980e-05
47	7.17094886444689e-05	5.27471730891513e-05	7.79858350782842e-05	3.83758294966819e-05
48	0.000109403693674794	0.000123258343720512	0.000123442223147870	0.000111034730278766
49	6.48792885583461e-05	6.28112496614749e-05	4.79073571473427e-05	3.89566000313132e-05
50	8.01126686249140e-05	5.71954051713898e-05	6.08216264757872e-05	3.37976448873356e-05
51	3.14449948292674e-05	3.90687593650169e-05	4.65783650257624e-05	3.38555189116593e-05
52	1.08242900330035e-05	1.28169376775951e-05	5.34454099610186e-06	7.72948667664123e-06
53	2.94079656159548e-06	4.34296895707887e-06	1.78207863395115e-06	3.81130741498062e-06
54	8.65867335639786e-05	5.38489956839227e-05	7.93222559015678e-05	3.70138295028440e-05
55	3.88019192719066e-05	3.57179936639430e-05	3.66217791935411e-05	2.24215822388478e-05
56	3.45896386999782e-05	2.53227869015231e-05	3.19012413284952e-05	1.49764659667077e-05
57	4.69733849041817e-05	3.92069188278452e-05	4.45783168771722e-05	2.77872220122072e-05
58	2.62467211336710e-05	2.37621063272044e-05	2.77550158650504e-05	1.72230929469269e-05
59	8.78613006354442e-06	9.25533294853555e-06	1.20728093674704e-05	8.18685615497471e-06
60	6.69548904286192e-05	6.04516674760767e-05	6.15688901990063e-05	4.00284731471341e-05
61	2.14969494965969e-05	3.26319125386860e-05	2.17737720826497e-05	2.42112087260949e-05
62	2.50594509784124e-05	3.93986991991329e-05	2.54879331374042e-05	3.13256351194382e-05
63	7.34082312080578e-06	2.13787596228103e-05	7.91917030698523e-06	1.32556581879947e-05
64	1.91426588704456e-05	2.79545664121525e-05	1.86943267469299e-05	1.64331747809219e-05

==> plot/Length_area.txt <==
X   FODF_3T_DET_0	FODF_3T_DET_1	FODF_3T_PRO_0	FODF_3T_PRO_1	FODF_7T_DET_0	FODF_7T_DET_1	FODF_7T_PRO_0	FODF_7T_PRO_1	AFODF_3T_DET_0	AFODF_3T_DET_1	AFODF_3T_PRO_0	AFODF_3T_PRO_1	AFODF_7T_DET_0	AFODF_7T_DET_1	AFODF_7T_PRO_0	AFODF_7T_PRO_1
10	0.0109019160564952	0.00804219237157260	0.0111348292715984	0.00827594385572582	0.0124095610432029	0.00971346563072203	0.0126432592232617	0.00972745312436723	0.0152460311853625	0.0119799632978085	0.0176745993652291	0.0142997839254485	0.0165466866675210	0.0149795343017164	0.0194887068359390	0.0180674824815731
10.5000000000000	0.0105397676422473	0.00746775005931741	0.0107917630216936	0.00803029147925085	0.0116533874399960	0.00900677982877221	0.0122828331915928	0.00951281739764306	0.0151129569907489	0.0114000226718998	0.0168491646833536	0.0137483869146182	0.0154838271986492	0.0141443227474540	0.0188345802292603	0.0174536462818274
11	0.0103066606169843	0.00751353893927978	0.0107028199198665	0.00772534370155777	0.0109427426139457	0.00851586084030287	0.0119851779856640	0.00936500222735188	0.0128096234000292	0.0101744257684213	0.0162014392790650	0.0130608014854503	0.0144865484204099	0.0129314568712734	0.0177214589867358	0.0164716663638303
11.5000000000000	0.0100027889590523	0.00730124504127243	0.00984303660220410	0.00736110052264661	0.0110991240659178	0.00854555352105706	0.0113210221520269	0.00896407888875390	0.0124169723813545	0.0101481395077569	0.0151667394665732	0.0122254017973550	0.0139272280474292	0.0121769020284786	0.0166762784304121	0.0154572961186908
12	0.00928265475600771	0.00695574712882910	0.00985150737380668	0.00739498360905695	0.0106794675112585	0.00841490572573861	0.0109869193698619	0.00869072206698255	0.0124925453807647	0.0101037814428857	0.0143313397784779	0.0116922739645943	0.0130671410587889	0.0116643173200865	0.0160972025817461	0.0148719002061921
12.5000000000000	0.00860414680747441	0.00637714219112279	0.00934749646345286	0.00700532811533803	0.0103766021675657	0.00831395061117435	0.0104867776292877	0.00840724091847892	0.0123364707080697	0.0100774951822213	0.0138015336144572	0.0111043385976247	0.0128553229660563	0.0116869313513391	0.0150994225041673	0.0139428508227933
13	0.00862495993473003	0.00631886543480704	0.00870795320745767	0.00650555259078550	0.0101944870589400	0.00821695452071065	0.0105454987243348	0.00837484307293565	0.0114640954322693	0.00931519362295316	0.0131853640631981	0.0107057383488317	0.0121015219243033	0.0111562554179450	0.0146072475332001	0.0135059764103617
13.5000000000000	0.00786736210262537	0.00597753014781483	0.00868677627845120	0.00654790644879842	0.00913742762409066	0.00731627653783342	0.00988741748673713	0.00791924836998340	0.0104652175270215	0.00840503184744769	0.0125011003027701	0.0100829254600926	0.0110763525075192	0.0101506848282464	0.0139286306791699	0.0128842401308253
14	0.00804635499702372	0.00609408366044632	0.00846230083098270	0.00637425563094542	0.00877319740683921	0.00718166971841441	0.00952091685902888	0.00763171749078686	0.00937926638332268	0.00748665561548458	0.0123466427063628	0.00995171954486495	0.0101521924303299	0.00931471947294231	0.0131710130272316	0.0121684929017783
14.5000000000000	0.00750105106292641	0.00565700798807824	0.00809382226627023	0.00602271860943813	0.00877517691888949	0.00711832533280546	0.00935082816992670	0.00754464828088932	0.00951398346922783	0.00771830328758976	0.0115427988712970	0.00933554999360579	0.00994037433759733	0.00915340605000716	0.0124923961732014	0.0115317464706394
15	0.00763841770281352	0.00574026049710073	0.00778040371697458	0.00585330317738643	0.00842084426188944	0.00677191072400653	0.00894990483132872	0.00731786336208642	0.00865475132375966	0.00682457042499955	0.0105828366054538	0.00850015030551048	0.00985594862092100	0.00892575813539774	0.0120286614894810	0.0111272623853501
15.5000000000000	0.00747607531021966	0.00562370698446925	0.00756016365530736	0.00575588930395670	0.00788043747216311	0.00640966001880537	0.00860972745312437	0.00703843194427571	0.00869418071475629	0.00695435883703011	0.0103104597687786	0.00832078019355364	0.00911119319166899	0.00840035880929588	0.0113105442364968	0.0104652356988806
16	0.00722215515770107	0.00535729895559727	0.00739498360905695	0.00553988462809077	0.00772801504429158	0.00628693027168803	0.00843356416798283	0.00686631838982708	0.00817502706663403	0.00663070925259947	0.00990521618250577	0.00798529165081954	0.00844483307075930	0.00762922034358252	0.0110221913241324	0.0101460724753320
16.5000000000000	0.00627307655484467	0.00472041726157522	0.00695873887152381	0.00529423225161580	0.00774781016479438	0.00630276636809027	0.00802454136799903	0.00660916049082736	0.00747515537644390	0.00602776814860938	0.00960128349280111	0.00773616649532392	0.00833402431762161	0.00731714671229676	0.0104668157148387	0.00960886704955720
17	0.00638546744202503	0.00484113339965783	0.00735686513684532	0.00560765080091146	0.00757559261642005	0.00610283565101203	0.00812780950066821	0.00668610537399263	0.00720900698721666	0.00545768487044981	0.00916116238475886	0.00732095790283122	0.00805964073842350	0.00711362043102344	0.0102140131615329	0.00930945402548566
17.5000000000000	0.00664771284544588	0.00504926467221406	0.00701803427274190	0.00542976459725716	0.00747859652595635	0.00612461028356510	0.00777953266107804	0.00634592799578828	0.00657813673127063	0.00512089215568695	0.00876422297033584	0.00701702521312657	0.00763298934879128	0.00683094504036605	0.00957252668251949	0.00877698864758534
18	0.00622312504943118	0.00466630313071060	0.00665802647963203	0.00516717067757702	0.00711238679665462	0.00577819567476617	0.00765804074029077	0.00624468472846556	0.00656170781835537	0.00514553552505984	0.00843537776508162	0.00667489333291259	0.00714980288102758	0.00620152117050226	0.00922571317970312	0.00837961463410781
18.5000000000000	0.00603164427867945	0.00462467687619936	0.00667073263703591	0.00509516911895505	0.00715989508586134	0.00589696639778295	0.00760741910662941	0.00630138095816628	0.00589962262787034	0.00470852644151389	0.00824604264690495	0.00660015578626390	0.00687240409766246	0.00614347849028727	0.00889785986838467	0.00808099161801534
19	0.00562370698446925	0.00428334158920714	0.00665379109383074	0.00500622601712790	0.00661157024793388	0.00536249814420745	0.00739075851455878	0.00606649657797756	0.00606226886573142	0.00472495535442915	0.00807829837553790	0.00640251649623738	0.00689954093516557	0.00618342994550019	0.00842306507295724	0.00758486660715273
19.5000000000000	0.00632302806025817	0.00480366977059771	0.00630225407232345	0.00481986904187102	0.00681348047706240	0.00554659276488346	0.00725914226703924	0.00606649657797756	0.00661428033968420	0.00519153648122257	0.00774613150154375	0.00598066456626480	0.00677591756431807	0.00590301595796805	0.00818527267125398	0.00731863391820257
20	0.00596920489691258	0.00469127888341735	0.00611589709706657	0.00477327979805681	0.00673627950710150	0.00553867471668234	0.00717814765318106	0.00593690519580448	0.00644177675407396	0.00508310565598185	0.00718144781575368	0.00558870765495169	0.00632966734760028	0.00557511250480548	0.00792694006209463	0.00706030130904322
20.5000000000000	0.00663106234364138	0.00514084243213880	0.00674273419565788	0.00527305532260934	0.00682139852526352	0.00564754787944772	0.00746162880168469	0.00630745555420565	0.00600805345311106	0.00456559489915112	0.00747873716797845	0.00591589202583594	0.00608468200903054	0.00520424239226299	0.00765438730931182	0.00680907877169559
21	0.00634384118751379	0.00493687378503370	0.00659026030681135	0.00518411222078219	0.00667095560944227	0.00550106398772703	0.00718219738387397	0.00605029765520593	0.00647792036248754	0.00495660302653434	0.00690242764159859	0.00539272919929514	0.00590980016734383	0.00510474065475158	0.00735892432513568	0.00659577661734384
21.5000000000000	0.00639795531837841	0.00513667980668767	0.00626413560011181	0.00496387215911497	0.00671252536249814	0.00561191666254268	0.00727736605515733	0.00613129226906411	0.00645491988440617	0.00485474376645972	0.00681274258562016	0.00540767670862488	0.00548314877771161	0.00475648457346168	0.00707926150054116	0.00633981403212173
22	0.00670182697631050	0.00535729895559727	0.00671308649504883	0.00540435228244941	0.00660365219973277	0.00575444153016282	0.00720649576803143	0.00611509334629247	0.00599491032277885	0.00457709513819180	0.00664831998299306	0.00535951251189573	0.00532786576311049	0.00473160913908383	0.00703581106169172	0.00632164384860287
22.5000000000000	0.00647288257649865	0.00496601216319157	0.00649708181918291	0.00523493685039770	0.00669668926609591	0.00583560152422428	0.00725509253634633	0.00617178957599320	0.00628898786396203	0.00457380935560875	0.00664998081736303	0.00529307913709690	0.00513715409954697	0.00447983959113832	0.00682645894723537	0.00618023242034745
23	0.00593590389330358	0.00457056274533474	0.00664955570802945	0.00542129382565458	0.00687088632652051	0.00596031078339189	0.00732191309277933	0.00623253553638683	0.00604419706152464	0.00472002668055457	0.00679281257318052	0.00528975746835695	0.00528640670581407	0.00456426530781466	0.00659340659340659	0.00596456024205845
23.5000000000000	0.00597753014781483	0.00472457988702635	0.00676814651046564	0.00531964456642356	0.00703716533874400	0.00613054881971594	0.00719029684525979	0.00622443607500101	0.00613619897385010	0.00490238761391398	0.00658022577382425	0.00529307913709690	0.00511227866516912	0.00452280625051824	0.00645831522898381	0.00582156879784486
24	0.00580686250431872	0.00469960413431960	0.00672579265245271	0.00530270302321839	0.00703716533874400	0.00610085613896175	0.00744340501356660	0.00642489774430000	0.00575997686809062	0.00461652452918843	0.00596405622256509	0.00482306301039516	0.00495398044640098	0.00443988813592540	0.00625291315442286	0.00563512691478184
24.5000000000000	0.00627307655484467	0.00516165555939442	0.00683167729748503	0.00551447231328302	0.00693225120007918	0.00611075369921314	0.00731786336208642	0.00632770420767019	0.00528353839354804	0.00420908748888995	0.00645566319607644	0.00530802664642663	0.00482809567242822	0.00428686652444954	0.00607358134317157	0.00546764522321675
25	0.00608992103499519	0.00477453139243984	0.00661143723581781	0.00529846763741709	0.00663136536843668	0.00565942495174939	0.00714170007694488	0.00609281982748147	0.00522110852447004	0.00391336705641524	0.00582786780422749	0.00469185709516747	0.00501428452974122	0.00442933492134086	0.00585790916488257	0.00524565298109511
25.5000000000000	0.00678091685988187	0.00521576969025904	0.00664955570802945	0.00548905999847526	0.00668283268174395	0.00571881031325778	0.00717612278783461	0.00618798849876483	0.00492045941812076	0.00374743503597111	0.00589097951028638	0.00472839545130683	0.00517032134538410	0.00459140214531776	0.00574019797599956	0.00519114243053855
26	0.00654780983461889	0.00520744443935679	0.00673002803825401	0.00537046919603907	0.00656802098282773	0.00560399861434156	0.00696553679180335	0.00611509334629247	0.00503546180852759	0.00396922536032713	0.00573486107950912	0.00464535373280829	0.00530751313498315	0.00472784013387507	0.00564776704244713	0.00505605106611577
26.5000000000000	0.00635632906386716	0.00503261417040956	0.00640390333155447	0.00498081370232014	0.00656604147077745	0.00567526104815163	0.00666585672052809	0.00578504029482040	0.00469374041989016	0.00358971747198460	0.00534290416819602	0.00428163100578469	0.00474442375679363	0.00428988172861655	0.00562090677115839	0.00503393084270151
27	0.00598169277326595	0.00461218899984598	0.00653096490559325	0.00508669834735246	0.00645518879596180	0.00560993715049240	0.00669420483537845	0.00585996031263921	0.00447852166070023	0.00349442977707608	0.00528643579961701	0.00419194594980626	0.00470070329637196	0.00413082970880666	0.00536889422583168	0.00479850846493550
27.5000000000000	0.00589011501334122	0.00453309911627462	0.00622178174209889	0.00499351985972402	0.00634631563319642	0.00546543277082199	0.00647146964726846	0.00553395699186004	0.00413187159818822	0.00324142451818106	0.00538442502744529	0.00423844931216545	0.00483035707555348	0.00422580864006754	0.00531754370719144	0.00474320790639986
28	0.00589011501334122	0.00452061123992124	0.00601001245203426	0.00475210286905034	0.00622556539812936	0.00534072351165438	0.00648159397400073	0.00556230510671040	0.00439309131354088	0.00338764184312688	0.00516685572497912	0.00409893922508790	0.00491025998597930	0.00429741973903408	0.00527172324440477	0.00471081757925755
28.5000000000000	0.00624393817668680	0.00474539301428197	0.00605236631004718	0.00477751518385810	0.00621170881377740	0.00531301034295046	0.00620621228688292	0.00538816668691532	0.00481860015804614	0.00344678592962182	0.00526982745591730	0.00414378175307711	0.00471954832241578	0.00430269634632635	0.00506474115388565	0.00449277537703131
29	0.00609824628589744	0.00475788089063534	0.00578553700456575	0.00455727512219088	0.00584549908447568	0.00495471866184985	0.00604827278985947	0.00513505851860851	0.00488595870099871	0.00354371651582186	0.00510208318455026	0.00397603748171006	0.00486050911722360	0.00435923142445783	0.00501892069109898	0.00443115475466302
29.5000000000000	0.00579021200251423	0.00467462838161285	0.00620484019889372	0.00502316756033307	0.00617805710892265	0.00517246498738061	0.00601385007896975	0.00515935690276597	0.00430930385767304	0.00339585629958451	0.00470182210138730	0.00369369563881503	0.00466452084636781	0.00414138292339120	0.00489093939848792	0.00432687370142438
30	0.00569030899168724	0.00438740722548526	0.00598883552302779	0.00477751518385810	0.00605928638590588	0.00500816548720740	0.00582553760174948	0.00498319361762443	0.00409737088106617	0.00314613682327254	0.00470514377012724	0.00362560142964623	0.00494568863494169	0.00406223381400713	0.00486723915911551	0.00429132334236576
30.5000000000000	0.00562370698446925	0.00420425170563578	0.00581942009097609	0.00457845205119734	0.00573662592171030	0.00480229623397833	0.00578504029482040	0.00492244765723079	0.00412530003302212	0.00314285104068949	0.00475164713248642	0.00365217477956576	0.00528791430789757	0.00444667234530118	0.00485696905538746	0.00428579328651219
31	0.00575274837345411	0.00411683657116216	0.00588718626379677	0.00461657052340898	0.00568515860840303	0.00464789429405652	0.00580123921759203	0.00498319361762443	0.00409079931590007	0.00313956525810644	0.00482804551350508	0.00370698231377479	0.00484995590263906	0.00400946774108442	0.00471318760319479	0.00409935140344917
31.5000000000000	0.00574858574800298	0.00439156985093638	0.00570506467434119	0.00447680279196632	0.00579601128321869	0.00456277527589449	0.00590653221560766	0.00498319361762443	0.00417951544564248	0.00312642212777423	0.00473171712004677	0.00357743723291707	0.00519444297872020	0.00433510979112173	0.00465472701274283	0.00406538106034871
32	0.00574442312255186	0.00465797787980835	0.00547635384107138	0.00449374433517149	0.00533280546345326	0.00457069332409561	0.00560887700967886	0.00481512979386871	0.00424358820601200	0.00325292475722174	0.00463372789221849	0.00360234974846663	0.00522987162768259	0.00448134719322182	0.00466499711647088	0.00403062070926916
32.5000000000000	0.00553629184999563	0.00444152135634988	0.00570506467434119	0.00460809975180639	0.00540010887316277	0.00457267283614589	0.00543676345523023	0.00463086704734135	0.00441937757420529	0.00348128664674387	0.00456231201430975	0.00351598636122815	0.00509041843495828	0.00453712847031155	0.00463892685316122	0.00402351063745744
33	0.00533648582834165	0.00425004058559815	0.00532811533802614	0.00423962118709393	0.00509130499331915	0.00434106992626318	0.00535981857206496	0.00459441947110517	0.00433066144446288	0.00340899942991672	0.00445103611152171	0.00342464047087976	0.00479417462554933	0.00419414899631391	0.00451252557650832	0.00391922958421880
33.5000000000000	0.00552380397364226	0.00450812336356787	0.00544247075466104	0.00436668276113271	0.00509922304152027	0.00422031969119612	0.00537601749483659	0.00459644433645163	0.00446866431295108	0.00352564471161508	0.00443608860219197	0.00347114383323894	0.00546354995062603	0.00496377985994377	0.00442246466689314	0.00389473933686730
34	0.00551964134819113	0.00443735873089875	0.00537893996764165	0.00437515353273530	0.00502202207155936	0.00411936457663186	0.00530109747701778	0.00454582270279026	0.00475781318025968	0.00392651018674745	0.00443608860219197	0.00351100385811824	0.00596105863818304	0.00520499619330474	0.00437506418814830	0.00381099849108476
34.5000000000000	0.00551131609728888	0.00452477386537237	0.00510787527635892	0.00412526577045903	0.00498243183055377	0.00427178700450339	0.00520187907504151	0.00437573401368809	0.00460173850756469	0.00374414925338805	0.00436301188991326	0.00343792714583953	0.00572964171836486	0.00526002366935271	0.00428026323065863	0.00374147778892567
35	0.00590676551514571	0.00482448289785333	0.00589989242120065	0.00473516132584517	0.00524768644529124	0.00454100064334142	0.00529907261167132	0.00451544972259345	0.00442266335678835	0.00341392810379130	0.00438294190235290	0.00346616133012903	0.00559471133189106	0.00512132427767015	0.00436479408442025	0.00382758865864545
35.5000000000000	0.00525323331931916	0.00427917896375602	0.00543399998305846	0.00442174277654952	0.00509724352946999	0.00448359479388331	0.00521402826712024	0.00439193293645973	0.00479231389738172	0.00381643647021520	0.00451913032069051	0.00355418555173748	0.00479040562034057	0.00434340160258102	0.00422259264818575	0.00372093758146957
36	0.00512419193033430	0.00422090220744028	0.00564576927312309	0.00464198283821673	0.00535458009600633	0.00456673429999505	0.00514923257603369	0.00425019236220791	0.00426823157538489	0.00344678592962182	0.00438958523983279	0.00344955298642932	0.00467658166303586	0.00421676302756650	0.00432292366152898	0.00377860816394246
36.5000000000000	0.00536978683195065	0.00439156985093638	0.00567118158793085	0.00458268743699864	0.00502598109565992	0.00432919285396150	0.00519580447900215	0.00438990807111327	0.00450645081265618	0.00363078975427275	0.00453075616128030	0.00350768218937830	0.00462155418698789	0.00424766887027838	0.00419968241679241	0.00366405700697577
37	0.00553629184999563	0.00455807486898136	0.00556529694289853	0.00462504129501156	0.00504577621616272	0.00431533626960954	0.00510671040375815	0.00437370914834164	0.00474467004992747	0.00384929429604573	0.00438460273672288	0.00352927303618792	0.00515675292663255	0.00461024717136159	0.00426051303118162	0.00376596803627717
37.5000000000000	0.00549466559548438	0.00454558699262799	0.00527729070841063	0.00425656273029910	0.00517840352353145	0.00435492651061513	0.00489409954238043	0.00416514801765683	0.00458202381206638	0.00365871890622869	0.00423014514031559	0.00330173872750192	0.00488236934743444	0.00437807645050166	0.00416966211358735	0.00365615692718496
38	0.00569030899168724	0.00482448289785333	0.00562882772991792	0.00457421666539605	0.00510516157767110	0.00426782798040283	0.00516340663345888	0.00429271453448346	0.00457380935560875	0.00349114399449303	0.00444107110530188	0.00350602135500833	0.00459441734948478	0.00397102388795501	0.00425182294341173	0.00370908746178336
38.5000000000000	0.00546968984277764	0.00467879100706398	0.00566694620212955	0.00472669055424259	0.00521007571633592	0.00432721334191122	0.00521807799781315	0.00442838051269591	0.00429780361863236	0.00342542834283198	0.00447760946144124	0.00358241973602699	0.00457029571614868	0.00409238585567725	0.00427868321470047	0.00376438802031901
39	0.00583183825702547	0.00479534451969546	0.00568388774533472	0.00455727512219088	0.00502004255950908	0.00428564358885535	0.00499736767504961	0.00419754586320010	0.00528025261096499	0.00362914686298122	0.00433477770562375	0.00344457048331941	0.00427782091194850	0.00381197186814512	0.00416650208167103	0.00366010696708037
39.5000000000000	0.00589844026424346	0.00471625463612410	0.00577283084716187	0.00468433669622966	0.00501608353540852	0.00431335675755926	0.00507431255821488	0.00431093832260155	0.00594398069274154	0.00388872368704235	0.00432315186503396	0.00337813710852058	0.00435093961299855	0.00391825781503230	0.00406222102843239	0.00361270648833553
40	0.00569447161713836	0.00474955563973309	0.00549753077007785	0.00456574589379347	0.00504379670411244	0.00431929529371010	0.00505001417405743	0.00423804317012919	0.00462145320306301	0.00368007649301853	0.00442778443034212	0.00347280466760891	0.00435018581195679	0.00392730342753334	0.00405985100449515	0.00358426620108863
40.5000000000000	0.00570695949349174	0.00469544150886847	0.00560765080091146	0.00462504129501156	0.00511901816202306	0.00433909041421290	0.00511076013445106	0.00428259020775118	0.00443416359582903	0.00354864518969644	0.00429159601200451	0.00338311961163049	0.00470824130678949	0.00399363791920760	0.00402509065341560	0.00353765573032288
41	0.00534064845379278	0.00437075672368076	0.00557800310030241	0.00451915664997925	0.00537041619240857	0.00432919285396150	0.00509658607702588	0.00420564532458592	0.00482352883192072	0.00393308175191356	0.00422184096846574	0.00330339956187189	0.00433586359216349	0.00387679875773588	0.00396030999913099	0.00349499529945252
41.5000000000000	0.00575691099890523	0.00478701926879321	0.00601001245203426	0.00504010910353824	0.00527539961399515	0.00440045528777156	0.00521807799781315	0.00433523670675900	0.00458695248594096	0.00367021914526938	0.00434972521495349	0.00341467546465994	0.00415872034735152	0.00373508416188631	0.00392554964805145	0.00349420529147344
42	0.00571944736984511	0.00456640011988361	0.00594648166501487	0.00479445672706327	0.00544365813826892	0.00462216063740288	0.00531932126513587	0.00434536103349127	0.00448837900844939	0.00354043073323881	0.00410890423130773	0.00325855703388268	0.00420017940464794	0.00367779528271308	0.00399191031829422	0.00354634581809276
42.5000000000000	0.00569863424258949	0.00463716475255273	0.00604389553844460	0.00498504908812144	0.00541396545751472	0.00450536942643638	0.00502369092455352	0.00414287449884583	0.00428137470571710	0.00342214256024893	0.00419692845291618	0.00326353953699259	0.00406148001296538	0.00361221459208057	0.00386392902568316	0.00338676420631848
43	0.00569030899168724	0.00454974961807911	0.00592954012180970	0.00458692282279993	0.00596229029544217	0.00473895184836938	0.00539221641760823	0.00438990807111327	0.00485310087516819	0.00350921579869982	0.00426834433082492	0.00328014788069230	0.00408183264109271	0.00347653040456502	0.00384970888205971	0.00334963383130170
43.5000000000000	0.00615652304221319	0.00471209201067297	0.00618366326988725	0.00489187060049300	0.00595635175929134	0.00491116939674370	0.00542866399384441	0.00445065403150691	0.00476438474542578	0.00361107505877444	0.00418032010921647	0.00321869700900338	0.00431927996924492	0.00370643972229970	0.00403773078108089	0.00351474549892954
44	0.00640628056928066	0.00477036876698872	0.00564576927312309	0.00451492126417795	0.00564160934329688	0.00480625525807888	0.00558255376017495	0.00459239460575872	0.00452616550815449	0.00358478879811002	0.00438792440546282	0.00340471045844011	0.00457104951719043	0.00364387423583419	0.00403773078108089	0.00352422559467851
44.5000000000000	0.00646039470014528	0.00486194652691345	0.00601001245203426	0.00468010131042837	0.00592270005443658	0.00481615281833028	0.00564127485522213	0.00467743895030981	0.00452287972557144	0.00344514303833030	0.00451580865195057	0.00347778717071883	0.00464039921303171	0.00395067125982768	0.00401403054170847	0.00351711552286678
45	0.00624393817668680	0.00482032027240221	0.00606083708164977	0.00478175056965939	0.00600188053644777	0.00484386598703420	0.00559470295225368	0.00455594702952254	0.00442430624807987	0.00338928473441841	0.00434308187747361	0.00338976294911037	0.00439315247133672	0.00380066485251883	0.00398006019860801	0.00344838482868677
45.5000000000000	0.00660192396548351	0.00512835455578543	0.00623872328530406	0.00479445672706327	0.00591082298213490	0.00488939476419063	0.00588223383145021	0.00476450816020735	0.00424030242342894	0.00325621053980479	0.00455400784245990	0.00353923804240775	0.00426123728902993	0.00368910229833938	0.00402272062947836	0.00345628490847758
46	0.00669350172540825	0.00517830606119892	0.00602271860943813	0.00467586592462707	0.00657198000692829	0.00525164546939180	0.00583161219778885	0.00473818491070344	0.00581583517200250	0.00356507410261170	0.00436965522739314	0.00337149377104070	0.00452129864843473	0.00381272566918687	0.00407881119599308	0.00351474549892954
46.5000000000000	0.00651867145646102	0.00513667980668767	0.00619213404148984	0.00477751518385810	0.00599792151234721	0.00504181719206216	0.00565544891264731	0.00465719029684526	0.00524575189384294	0.00412694292431364	0.00435138604932346	0.00332665124305148	0.00419037999110515	0.00367779528271308	0.00402430064543652	0.00348393518774540
47	0.00642293107108516	0.00507007779946968	0.00630225407232345	0.00496810754491627	0.00629286880783887	0.00524174790914040	0.00586603490867857	0.00475438383347507	0.00471838378926305	0.00381315068763215	0.00428827434326457	0.00333495541490134	0.00430571155049336	0.00374337597334560	0.00408434125184664	0.00351790553084586
47.5000000000000	0.00626475130394242	0.00504510204676293	0.00602695399523943	0.00470127823943483	0.00609095857871035	0.00491116939674370	0.00593690519580448	0.00474425950674280	0.00504039048240217	0.00401029764261529	0.00426336182771501	0.00326021786825265	0.00434566300570627	0.00354060349311403	0.00403773078108089	0.00344048474889596
48	0.00641460582018291	0.00501180104315394	0.00667920340863849	0.00529423225161580	0.00604938882565448	0.00497451378235265	0.00601182521362329	0.00488195035030171	0.00507489119952422	0.00401194053390681	0.00448259196455115	0.00349273468004856	0.00433284838799647	0.00361221459208057	0.00394213981561214	0.00340177435792102
48.5000000000000	0.00608159578409294	0.00470792938522185	0.00632766638713120	0.00500622601712790	0.00610877418716286	0.00496065719800069	0.00578909002551330	0.00461466812456972	0.00492867387457839	0.00395279644741187	0.00423180597468556	0.00328346954943224	0.00443762673280014	0.00370342451813268	0.00390500944059535	0.00334094374353181
49	0.00612322203860419	0.00472457988702635	0.00626413560011181	0.00494693061590980	0.00626317612708467	0.00504775572821300	0.00610699388490665	0.00487385088891589	0.00466416837664269	0.00372607744918127	0.00432813436814387	0.00342630130524973	0.00443913433488365	0.00370794732438320	0.00406617106832779	0.00348156516380815
49.5000000000000	0.00688914512161110	0.00541973833736414	0.00653520029139454	0.00512481681956409	0.00648884050081655	0.00513683377047558	0.00614951605718220	0.00487992548495525	0.00471181222409694	0.00376222105759484	0.00449587863951092	0.00349273468004856	0.00433360218903823	0.00356472512645012	0.00382363861875005	0.00325957292168651
50	0.00669766435085937	0.00511170405398093	0.00629801868652216	0.00479869211286456	0.00627901222348691	0.00505171475231356	0.00608877009678856	0.00484955250475843	0.00468881174601558	0.00373593479693042	0.00428661350889460	0.00331004289935178	0.00402529756296123	0.00336572165142732	0.00388841927303466	0.00328643319297525
50.5000000000000	0.00669350172540825	0.00542806358826639	0.00642084487475964	0.00501469678873049	0.00663730390458752	0.00525956351759291	0.00644717126311100	0.00506621309682906	0.00510610613406322	0.00420744459759842	0.00422184096846574	0.00330838206498181	0.00412404549943088	0.00346974619518924	0.00388762926505558	0.00332198355203388
51	0.00683503099074648	0.00529902219928153	0.00646743411857386	0.00492151830110205	0.00647102489236403	0.00507744840896719	0.00617583930668611	0.00479083140971125	0.00521125117672089	0.00415158629368653	0.00441283692101238	0.00334990292423108	0.00422053203277527	0.00350668244623514	0.00386155900174592	0.00326668299349823
51.5000000000000	0.00648537045285202	0.00498682529044719	0.00669614495184366	0.00511211066216022	0.00663730390458752	0.00517642401148117	0.00665775725914227	0.00520592880573442	0.00517346467701579	0.00403001233811360	0.00436301188991326	0.00331336456809172	0.00431324956091089	0.00366422686396153	0.00389078929697190	0.00329907332064054
52	0.00662689971819026	0.00514084243213880	0.00698838657213286	0.00541282305405199	0.00674419755530262	0.00533874399960410	0.00664155833637063	0.00520795367108087	0.00530161019775483	0.00390515259995761	0.00462708455473861	0.00355252471736751	0.00410444667234530	0.00359110816291148	0.00386471903366224	0.00333304366374100
52.5000000000000	0.00703067438694934	0.00544055146461977	0.00659026030681135	0.00504434448933953	0.00663532439253724	0.00520413718018508	0.00659296156805572	0.00514720771068724	0.00515867865539205	0.00411708557656448	0.00464535373280829	0.00354422054551766	0.00427405190673974	0.00373960696813683	0.00421153253647862	0.00359927635269116
53	0.00734703392123480	0.00559040598086025	0.00689097269870313	0.00527729070841063	0.00685109120601772	0.00535260058395605	0.00689264163933098	0.00545296237800186	0.00508146276469032	0.00404808414232039	0.00439290690857273	0.00342464047087976	0.00429214313174181	0.00376372860147293	0.00408276123588848	0.00346339498028930
53.5000000000000	0.00764258032826464	0.00603580690413057	0.00669614495184366	0.00524340762200029	0.00682337803731380	0.00538823180086109	0.00691086542744908	0.00542056453245859	0.00487610135324956	0.00380986490504910	0.00457725952363949	0.00352595136744798	0.00437129224112588	0.00382855549106369	0.00407328114013952	0.00348630521168264
54	0.00698072288153584	0.00541973833736414	0.00681897114008115	0.00515022913437185	0.00668481219379423	0.00528331766219627	0.00693516381160653	0.00550763374235613	0.00496810326557502	0.00388215212187625	0.00451580865195057	0.00346616133012903	0.00434189400049751	0.00381272566918687	0.00408039121195124	0.00349262527551528
54.5000000000000	0.00659776134003239	0.00530318482473266	0.00669190956604237	0.00522223069299383	0.00691047656752611	0.00567328153610135	0.00668205564329972	0.00540841534037987	0.00537061163199892	0.00432737566187983	0.00473005628567680	0.00363058393275614	0.00443762673280014	0.00393031863170035	0.00411673157898895	0.00358268618513047
55	0.00643958157288965	0.00504093942131181	0.00655214183459971	0.00496387215911497	0.00672242292274954	0.00539219082496165	0.00654436479974082	0.00521200340177378	0.00541825547945318	0.00424523109730352	0.00468023125457768	0.00360733225157655	0.00427480570778149	0.00373282275876105	0.00407170112418135	0.00346892503614287
55.5000000000000	0.00646871995104753	0.00502012629405619	0.00673426342405530	0.00523917223619900	0.00680160340476073	0.00543574009006780	0.00665168266310290	0.00528287368889969	0.00547247089207354	0.00415487207626959	0.00461545871414881	0.00363722727023602	0.00444365714113417	0.00385192332335803	0.00399586035818962	0.00341599450154447
56	0.00645206944924303	0.00488275965416908	0.00642931564636223	0.00499775524552532	0.00665907853714060	0.00537437521650913	0.00663750860567772	0.00524440124731705	0.00591605154078560	0.00458530959464943	0.00440785441790247	0.00345453548953923	0.00472030212345754	0.00418434958277112	0.00405353094066250	0.00350526540318057
56.5000000000000	0.00618566142037106	0.00458305062168811	0.00637425563094542	0.00492998907270463	0.00660167268768249	0.00522987083683872	0.00655043939578018	0.00517353096019115	0.00562690267347700	0.00425344555376115	0.00445934028337156	0.00343460547709959	0.00453185186301928	0.00395217886191119	0.00396505004700547	0.00335674390311342
57	0.00649785832920540	0.00491606065777807	0.00675967573886305	0.00506552141834600	0.00643539367545900	0.00512297718612362	0.00630543068885919	0.00501964119386061	0.00553490076115154	0.00409572798977465	0.00451082614884066	0.00343460547709959	0.00441275129842229	0.00386775314523485	0.00398322023052433	0.00341362447760722
57.5000000000000	0.00600250590052158	0.00453309911627462	0.00650131720498420	0.00486222289988395	0.00637006977779977	0.00517642401148117	0.00616369011460738	0.00496092009881343	0.00596533827953138	0.00407929907685938	0.00454736450498001	0.00348775217693865	0.00454918928697960	0.00404338878796331	0.00408355124386756	0.00353212567446931
58	0.00599834327507045	0.00462467687619936	0.00614554479767562	0.00472245516844129	0.00652447171772158	0.00539614984906221	0.00644919612845746	0.00520187907504151	0.00493688833103602	0.00377864997051010	0.00439955024605261	0.00343626631146956	0.00482357286617770	0.00437958405258516	0.00399112031031514	0.00350526540318057
58.5000000000000	0.00605245740593507	0.00467462838161285	0.00602271860943813	0.00460386436600510	0.00650071757311823	0.00525560449349235	0.00651804155023691	0.00515530717207306	0.00486460111420887	0.00380657912246605	0.00449587863951092	0.00347778717071883	0.00507911141933198	0.00448963900468111	0.00403220072522733	0.00350763542711781
59	0.00565700798807824	0.00433745572007176	0.00591683396440582	0.00460386436600510	0.00614440540406790	0.00507150987281635	0.00620823715222938	0.00508646175029361	0.00465759681147658	0.00370143407980837	0.00427997017141472	0.00333661624927131	0.00483111087659523	0.00437506124633464	0.00404326083693445	0.00357636612129783
59.5000000000000	0.00571528474439398	0.00434578097097401	0.00575588930395670	0.00429891658831203	0.00624734003068244	0.00501212451130796	0.00600372575223748	0.00478070708297898	0.00472988402830373	0.00372279166659821	0.00447927029581121	0.00346117882701912	0.00459592495156828	0.00410896947859582	0.00399586035818962	0.00348235517178724
60	0.00502012629405619	0.00392119317495931	0.00520952453558995	0.00410408884145257	0.00600781907259860	0.00493096451724650	0.00588020896610375	0.00480500546713644	0.00430601807508999	0.00344842882091335	0.00397603748171006	0.00317385448101417	0.00441652030363106	0.00397102388795501	0.00402825068533192	0.00354081576223920
60.5000000000000	0.00528653432292816	0.00400860830943293	0.00549329538427655	0.00429891658831203	0.00603355272925224	0.00487751769188895	0.00605434738589884	0.00488195035030171	0.00448016455199176	0.00365543312364564	0.00396441164112027	0.00313897695924479	0.00455295829218836	0.00411349228484634	0.00400929049383399	0.00351632551488770
61	0.00567365848988274	0.00451228598901899	0.00528576148001321	0.00415067808526679	0.00556836739743653	0.00447171772158163	0.00549750941562386	0.00436560968695582	0.00473481270217831	0.00380329333988299	0.00410724339693775	0.00324360952455295	0.00485221730576432	0.00441199749738054	0.00388446923313925	0.00339782431802561
61.5000000000000	0.00491189803232695	0.00380463966232782	0.00496387215911497	0.00382878876436855	0.00547137130697283	0.00450536942643638	0.00545701210869477	0.00447697728101081	0.00412201425043906	0.00331699751759126	0.00405409669709869	0.00314395946235470	0.00506478919953867	0.00466678224949307	0.00361586652025185	0.00321217244294167
62	0.00535313633014615	0.00428750421465827	0.00536623381023777	0.00419726732908101	0.00555846983718513	0.00450141040233582	0.00540841534037987	0.00434941076418418	0.00464773946372742	0.00373100612305584	0.00403582751902901	0.00318714115597394	0.00465321383074151	0.00422053203277527	0.00377149809213073	0.00331961352809663
62.5000000000000	0.00514500505758992	0.00394616892766606	0.00496387215911497	0.00391349648039440	0.00534468253575494	0.00443410699262632	0.00534969424533269	0.00438585834042036	0.00438159107450019	0.00341885677766588	0.00388967409447158	0.00300611020964712	0.00449340800988987	0.00416625835776905	0.00355819593777897	0.00313396165301270
63	0.00532399795198828	0.00415846282567341	0.00523917223619900	0.00404902882603576	0.00531894887910130	0.00436284455881625	0.00509658607702588	0.00416717288300328	0.00429944650992388	0.00331371173500821	0.00396275080675030	0.00306590024696607	0.00424314606402786	0.00390695079940601	0.00352817563457391	0.00310789138970304
63.5000000000000	0.00507840305037193	0.00387540429499694	0.00479869211286456	0.00360854870270133	0.00514277230662642	0.00422823773939724	0.00501356659782125	0.00404365609686956	0.00418608701080858	0.00332685486534042	0.00382324071967275	0.00298451936283750	0.00395368646399469	0.00358809295874447	0.00355740592979989	0.00311184142959844
64	0.00469960413431960	0.00366727302244071	0.00504434448933953	0.00390079032299052	0.00541000643341416	0.00433117236601178	0.00516745636415178	0.00408617826914510	0.00404808414232039	0.00325456764851327	0.00384317073211240	0.00299116270031739	0.00368608709417236	0.00329260295037728	0.00349736532338977	0.00304864079127199
64.5000000000000	0.00474123038883084	0.00381712753868120	0.00484951674248007	0.00376525797734916	0.00521799376453704	0.00420250408274360	0.00512493419187624	0.00408212853845219	0.00416801520660179	0.00335478401729636	0.00377839819168354	0.00295628517854800	0.00387906016086114	0.00341321111705776	0.00353291568244839	0.00304785078329291
65	0.00471625463612410	0.00358402051341822	0.00473939671164646	0.00365090256071426	0.00510318206562082	0.00411342604048102	0.00503179038593934	0.00404770582756247	0.00392486729545593	0.00315763706231322	0.00382490155404272	0.00296458935039785	0.00438184545571042	0.00397554669420553	0.00356530600959070	0.00312369154928465
65.5000000000000	0.00455391224353024	0.00355904476071148	0.00460386436600510	0.00357043023048970	0.00515464937892809	0.00414707774533578	0.00499129307901025	0.00390191552261775	0.00371622010143211	0.00293913252054025	0.00368206979822523	0.00283006176643022	0.00401097534316793	0.00356321752436662	0.00355424589788357	0.00308814119022602
66	0.00426669108740265	0.00324268522642601	0.00465892438142190	0.00355348868728453	0.00523778888503984	0.00420250408274360	0.00499736767504961	0.00401935771271211	0.00378686442696773	0.00295391854216398	0.00365549644830570	0.00281345342273051	0.00545978094541727	0.00505348218391238	0.00362771663993806	0.00315134182855247
66.5000000000000	0.00454558699262799	0.00350909325529798	0.00440480123334435	0.00343066249904704	0.00481219379422972	0.00375711387143069	0.00476450816020735	0.00369537925727939	0.00395936801257798	0.00311327899744202	0.00371362565125468	0.00284999177886987	0.00473387054220909	0.00431927996924492	0.00344048474889596	0.00297043000134301
67	0.00419176382928241	0.00313861959014790	0.00443868431975469	0.00333324862561731	0.00477854208937497	0.00365615875686643	0.00482727898594744	0.00374802575628721	0.00395443933870340	0.00291448915116736	0.00361231475468646	0.00278355840407104	0.00457632612448270	0.00413007590776490	0.00344443478879137	0.00294277972207519
67.5000000000000	0.00394200630221493	0.00303039132841866	0.00422691502969006	0.00322736398058499	0.00446379967338051	0.00342059682288316	0.00447292755031790	0.00336532620580731	0.00339914208216757	0.00259576824061129	0.00342796213961970	0.00262743997329378	0.00338381287642940	0.00294811587429614	0.00325088283391662	0.00276502792678206
68	0.00402525881123742	0.00295546407029842	0.00407867652664481	0.00304947777693070	0.00446379967338051	0.00343643291928540	0.00438585834042036	0.00337545053253959	0.00354371651582186	0.00272062797876727	0.00337481543978064	0.00256598910160486	0.00336572165142732	0.00296771470138172	0.00324614278604214	0.00277608803848919
68.5000000000000	0.00371722452785421	0.00278479642680231	0.00376525797734916	0.00281653155785961	0.00435096748651457	0.00329588756371554	0.00436965941764873	0.00329850564937432	0.00338764184312688	0.00261876871869265	0.00328014788069230	0.00246799987377659	0.00326848131704118	0.00283730712115844	0.00330697340043134	0.00284007868479472
69	0.00385875379319244	0.00276398329954669	0.00384573030757372	0.00283770848686607	0.00432721334191122	0.00331370317216806	0.00435548536022355	0.00335722674442150	0.00388543790445930	0.00303606310674029	0.00336485043356081	0.00257927577656463	0.00340718070872374	0.00303555679513949	0.00326984302541456	0.00281400842148506
69.5000000000000	0.00387124166954582	0.00291383781578717	0.00404479344023447	0.00303253623372553	0.00403226604641956	0.00312564952739150	0.00419349613250719	0.00333495322561050	0.00366529047139480	0.00285041639079784	0.00336318959919084	0.00257263243908475	0.00343959415351912	0.00308681526597870	0.00315608187642695	0.00275396781507493
70	0.00363813464428284	0.00268073079052420	0.00382031799276596	0.00286312080167382	0.00429950017320731	0.00340476072648092	0.00430283886121573	0.00340177378204349	0.00340407075604214	0.00248240874149598	0.00320042783093370	0.00235672397098855	0.00329637195558604	0.00294962347637964	0.00318452216367385	0.00276344791082390
70.5000000000000	0.00376301340781658	0.00280144692860681	0.00371443334773365	0.00279959001465444	0.00412728262483298	0.00320878903350324	0.00417122261369619	0.00321751103551614	0.00347142929899471	0.00270584195714354	0.00325689619951271	0.00246633903940662	0.00305741702535033	0.00267674749926504	0.00311421145353568	0.00265600682566894
71	0.00362564676792947	0.00272235704503545	0.00375255181994528	0.00279959001465444	0.00394318800415698	0.00310981343098926	0.00399910905924756	0.00315676507512250	0.00309027851936065	0.00240519285079426	0.00317883698412408	0.00241319233956755	0.00330767897121234	0.00289007319408115	0.00308893119820510	0.00266785694535515
71.5000000000000	0.00346746700078674	0.00261412878330621	0.00349419328606643	0.00268946998382083	0.00380066313653684	0.00291582125006186	0.00388976633053902	0.00302109909691006	0.00332356908275736	0.00261055426223502	0.00299780603779727	0.00232682895232907	0.00310641409306428	0.00272875977114600	0.00296094990559405	0.00253118556497421
72	0.00381712753868120	0.00278063380135119	0.00364243178911167	0.00273182384183375	0.00387192557034691	0.00289800564160934	0.00402543230875147	0.00304337261572105	0.00301470551995045	0.00232797696009253	0.00308583025940572	0.00237831481779817	0.00328431113891799	0.00285690594824402	0.00294277972207519	0.00252881554103696
72.5000000000000	0.00336340136450862	0.00250590052157697	0.00345183942805350	0.00253276070917300	0.00392735190775474	0.00293957539466522	0.00410035232657028	0.00309601911472887	0.00313299369294033	0.00234276298171626	0.00309745609999552	0.00238163648653811	0.00327677312850046	0.00282072349823987	0.00300361033646440	0.00257937605169812
73	0.00376301340781658	0.00276814592499781	0.00363396101750909	0.00274876538503892	0.00404414311872124	0.00310189538278814	0.00396266148301138	0.00302717369294942	0.00349607266836761	0.00278962941301137	0.00308250859066578	0.00235008063350866	0.00318782460557361	0.00276041941489963	0.00307945110245613	0.00263388660225468
73.5000000000000	0.00362148414247834	0.00265159241236633	0.00346454558545738	0.00252852532337171	0.00434304943831346	0.00342455584698372	0.00430891345725509	0.00341999757016158	0.00323813873559800	0.00242655043758410	0.00311904694680514	0.00234011562728884	0.00317877899307257	0.00274760479718983	0.00300203032050624	0.00256752593201191
74	0.00364645989518509	0.00265991766326858	0.00360007793109874	0.00276994231404539	0.00422427871529668	0.00327411293116247	0.00427651561171182	0.00338962458996477	0.00335314112600483	0.00237562080754679	0.00325855703388268	0.00249955572680603	0.00331597078267162	0.00290967202116673	0.00308024111043522	0.00267496701716687
74.5000000000000	0.00322603472462151	0.00238102175804323	0.00346454558545738	0.00256240840978205	0.00416291384173801	0.00323650220220716	0.00430891345725509	0.00338962458996477	0.00305413491094708	0.00228033311263827	0.00316555030916432	0.00239658399586784	0.00296545329825646	0.00258704517529643	0.00312843159715913	0.00274211769538872
75	0.00332177510999738	0.00244346113981010	0.00336713171202765	0.00243111144994198	0.00427178700450339	0.00328796951551443	0.00411250151864901	0.00326813266917750	0.00285698795596394	0.00217354517868907	0.00296292851602788	0.00224876973694044	0.00335893744205155	0.00280413987532131	0.00313080162109637	0.00269550722462297
75.5000000000000	0.00354239425890698	0.00258082777969721	0.00364243178911167	0.00269370536962212	0.00397090117286089	0.00320878903350324	0.00411047665330256	0.00333697809095695	0.00310013586710981	0.00230497648201116	0.00302271855334683	0.00227368225249001	0.00319611641703289	0.00273177497531302	0.00317267204398764	0.00279820826190345
76	0.00322603472462151	0.00231858237627637	0.00332477785401472	0.00244381760734585	0.00426386895630227	0.00351759291334686	0.00421171992062528	0.00341999757016158	0.00295391854216398	0.00220804589581112	0.00312402944991505	0.00236170647409846	0.00379991105147707	0.00340190410143147	0.00338044414248584	0.00299334023273635
76.5000000000000	0.00325101047732826	0.00222700461635163	0.00340101479843799	0.00239722836353163	0.00385213044984411	0.00301083782847528	0.00391203984935002	0.00308589478799660	0.00337449871279467	0.00230333359071964	0.00339142378348035	0.00251284240176580	0.00326621991391592	0.00290364161283271	0.00346576500422654	0.00302731057583682
77	0.00306369233202766	0.00221451673999825	0.00327395322439921	0.00243958222154456	0.00397683970901173	0.00313752659969318	0.00411655124934192	0.00326205807313814	0.00330056860467600	0.00224747528680775	0.00315724613731446	0.00230357727114948	0.00341019591289075	0.00307249304618539	0.00339150425419297	0.00294277972207519
77.5000000000000	0.00325517310277939	0.00226030561996062	0.00333324862561731	0.00234216834811483	0.00403622507052012	0.00314346513584401	0.00400923338597983	0.00313651642165796	0.00299170504186908	0.00218340252643823	0.00312569028428502	0.00226039557753024	0.00319159361078237	0.00277172643052593	0.00331882352011755	0.00288826917151863
78	0.00330096198274176	0.00246427426706572	0.00321465782318111	0.00235063911971742	0.00381056069678824	0.00301677636462612	0.00379662252460211	0.00299680071275260	0.00298020480282840	0.00217190228739755	0.00287158262567949	0.00218399719651158	0.00334612282434174	0.00301068136076164	0.00323113263443961	0.00287246901193702
78.5000000000000	0.00341335286992212	0.00256833990334384	0.00325277629539275	0.00240146374933293	0.00406591775127431	0.00321472756965408	0.00413072530676710	0.00324585915036650	0.00289970312954362	0.00211275820090260	0.00300112770653721	0.00231520311173928	0.00315013455348595	0.00278755625240274	0.00320506237112995	0.00286377892416713
79	0.00315943271740352	0.00240183488529886	0.00304100700532812	0.00232099141910837	0.00404612263077152	0.00325233829860939	0.00399910905924756	0.00320738670878387	0.00287341686887920	0.00211604398348566	0.00280348841651069	0.00213085049667252	0.00295339248158841	0.00254860132216703	0.00304390074339751	0.00268049707302044
79.5000000000000	0.00318857109556139	0.00235604600533649	0.00320195166577724	0.00241416990673681	0.00409363091997823	0.00325629732270995	0.00403960636617665	0.00326610780383105	0.00298513347670298	0.00219818854806196	0.00292971182862847	0.00220724887769117	0.00312149011389934	0.00274383579198106	0.00317425205994581	0.00284955878054368
80	0.00315527009195240	0.00226446824541175	0.00303677161952682	0.00216428214446054	0.00390359776315138	0.00307220270203395	0.00391406471469647	0.00308791965334305	0.00284713060821479	0.00214561602673313	0.00284168760702002	0.00214579800600226	0.00279961706907079	0.00244533057944686	0.00285745886033449	0.00253118556497421
80.5000000000000	0.00337172661541087	0.00241016013620111	0.00321889320898241	0.00232099141910837	0.00422427871529668	0.00329588756371554	0.00411857611468837	0.00314461588304378	0.00315106549714712	0.00225404685197385	0.00290479931307890	0.00222551805576085	0.00294359306804562	0.00248829723882678	0.00286377892416713	0.00250669531762271
81	0.00304287920477203	0.00226030561996062	0.00286312080167382	0.00213039905805020	0.00392735190775474	0.00311575196714010	0.00381687117806666	0.00303527315433524	0.00301963419382503	0.00229840491684506	0.00269221251372264	0.00205777378439380	0.00282449250344864	0.00248226683049276	0.00268681713685308	0.00237081394522085
81.5000000000000	0.00303455395386978	0.00222700461635163	0.00305794854853329	0.00225322524628768	0.00397881922106201	0.00307418221408423	0.00379257279390921	0.00299275098205969	0.00282248723884189	0.00201911339728562	0.00271048169179232	0.00200462708455474	0.00298128312013327	0.00260212119613149	0.00282506853319219	0.00246798492664776
82	0.00300125295026079	0.00214375210732914	0.00294359313189838	0.00210498674324244	0.00375117533527985	0.00285049735240263	0.00369335439193294	0.00282468715830397	0.00264998365323165	0.00191561124591947	0.00269719501683256	0.00196642789404541	0.00270840714301867	0.00233527562735092	0.00271367740814182	0.00234079364201578
82.5000000000000	0.00272651967048657	0.00198973496563753	0.00268523459801953	0.00201604364141530	0.00372940070272678	0.00301281734052556	0.00351719110679140	0.00279431417810716	0.00251198078474345	0.00174310766030923	0.00255602409538504	0.00189501201613667	0.00267222469301453	0.00236919667422980	0.00272631753580711	0.00240636430427947
83	0.00288886206308043	0.00222700461635163	0.00287159157327641	0.00213463444385149	0.00367001534121839	0.00292175978621270	0.00370145385331875	0.00287530879196533	0.00263684052289944	0.00187946763750589	0.00268723001061273	0.00200130541581480	0.00282524630449039	0.00244156157423810	0.00280373831775701	0.00244823472717074
83.5000000000000	0.00257666515424609	0.00192313295841953	0.00280806078625702	0.00208804520003727	0.00366605631711783	0.00290394417776018	0.00357388733649212	0.00276191633256388	0.00262041160998418	0.00193039726754320	0.00254439825479524	0.00189667285050664	0.00276871122635891	0.00241065573152622	0.00265758684162710	0.00233052353828774
84	0.00273068229593769	0.00210212585281789	0.00273182384183375	0.00204145595622305	0.00344039194338596	0.00270203394863166	0.00335115214838213	0.00260397683554044	0.00270091328326896	0.00202075628857714	0.00268224750750282	0.00201625292514453	0.00263528844196863	0.00230361598359729	0.00253118556497421	0.00218674208609507
84.5000000000000	0.00248508739432135	0.00185236832575042	0.00265558689741049	0.00197792516920366	0.00344830999158707	0.00277329638244173	0.00339974891669704	0.00272141902563480	0.00269434171810286	0.00198296978887204	0.00244973069570691	0.00185016948814746	0.00281318548782234	0.00248829723882678	0.00258174607563536	0.00225547278027508
85	0.00245178639071235	0.00183571782394592	0.00248617146535878	0.00187204052417135	0.00349977730489434	0.00280892759934676	0.00331065484145304	0.00266877252662698	0.00263355474031639	0.00194518328916694	0.00248128654873635	0.00189667285050664	0.00281921589615637	0.00249282004507730	0.00255804583626295	0.00224757270048428
85.5000000000000	0.00306785495747878	0.00233523287808086	0.00301983007632165	0.00218969445926829	0.00340674023853120	0.00281486613549760	0.00353339002956303	0.00295022880978415	0.00296870456378772	0.00219161698289586	0.00259920578900428	0.00192490703479614	0.00316671817640452	0.00283655332011669	0.00265047676981538	0.00235027373776475
86	0.00279728430315569	0.00202303596924652	0.00270217614122470	0.00198216055500496	0.00337308853367645	0.00268619785222943	0.00332887862957113	0.00265054873850889	0.00319213777943527	0.00229347624297048	0.00261913580144393	0.00190663785672646	0.00298882113055080	0.00266317908051349	0.00257621601978180	0.00225626278825416
86.5000000000000	0.00262661665965958	0.00204801172195327	0.00265135151160919	0.00204145595622305	0.00321868659375464	0.00260305834611768	0.00317498886324059	0.00254120600980035	0.00246926561116378	0.00185975294200758	0.00245803486755676	0.00189169034739673	0.00299259013575957	0.00267297849405628	0.00271209739218366	0.00237713400905349
87	0.00276398329954669	0.00207298747466002	0.00261323303939756	0.00194404208279332	0.00335131390112337	0.00273370614143614	0.00330053051472077	0.00269104604543798	0.00291284625987583	0.00219325987418738	0.00246633903940662	0.00184684781940751	0.00273629778156353	0.00240387152215044	0.00257621601978180	0.00225547278027508
87.5000000000000	0.00257666515424609	0.00186069357665267	0.00250311300856395	0.00186780513837005	0.00296530905131885	0.00240312762903944	0.00297047746324869	0.00238326651277690	0.00347800086416082	0.00276170026105543	0.00238994065838796	0.00178871861645854	0.00271519135239445	0.00242120894611076	0.00270656733633010	0.00243085455163097
88	0.00274317017229107	0.00216872786003588	0.00272335307023117	0.00200757286981271	0.00270995199683278	0.00219923788786064	0.00277406552464261	0.00225367513060381	0.00320856669235053	0.00254483861057398	0.00249955572680603	0.00190995952546640	0.00289459600033167	0.00260739780342376	0.00268286709695768	0.00240083424842591
88.5000000000000	0.00232690762717861	0.00173581481311893	0.00238452220612776	0.00174497895013257	0.00267630029197803	0.00222101252041372	0.00269104604543798	0.00224355080387154	0.00277320050009611	0.00207004302732293	0.00245471319881682	0.00187508200369702	0.00278755625240274	0.00254860132216703	0.00266548692141791	0.00242295447184017
89	0.00255168940153934	0.00194394608567516	0.00215581137285795	0.00173650817852998	0.00251398030385510	0.00204087692383827	0.00255740493257198	0.00206333778803710	0.00283563036917410	0.00218997409160433	0.00246966070814656	0.00189002951302675	0.00281620069198936	0.00252297208674742	0.00273342760761884	0.00245218476706615
89.5000000000000	0.00254752677608821	0.00195643396202853	0.00232099141910837	0.00180427435135066	0.00252189835205622	0.00208244667689415	0.00243793787713117	0.00198841777021828	0.00262698317515028	0.00197475533241441	0.00248959072058621	0.00186345616310722	0.00306193983160085	0.00279735566594553	0.00258332609159353	0.00234948372978567
90	0.00249757527067472	0.00198557234018640	0.00235487450551871	0.00188898206737652	0.00253971396050873	0.00199930717078240	0.00240149030089499	0.00189527396428138	0.00266312678356386	0.00203389941890935	0.00229527309929963	0.00167910354804046	0.00257196915446137	0.00230060077943028	0.00261176637884043	0.00234079364201578
90.5000000000000	0.00229776924902074	0.00171500168586331	0.00211769290064632	0.00161791737609379	0.00219527886376008	0.00177364279705053	0.00212408374843073	0.00167456364151784	0.00264012630548249	0.00191068257204489	0.00227368225249001	0.00165585186686087	0.00250563466278710	0.00222974348150549	0.00237397397713717	0.00211722138393598
91	0.00208963797646452	0.00157347242052507	0.00195674824019720	0.00144003117243950	0.00212203691789974	0.00164299500173207	0.00199854209695055	0.00155914631676994	0.00251362367603498	0.00182689511617706	0.00214081550289234	0.00164256519190111	0.00247623642215874	0.00222145167004621	0.00225310275633784	0.00199240012324124
91.5000000000000	0.00221867936544938	0.00159012292232957	0.00201604364141530	0.00143156040083691	0.00181125352600584	0.00137774038699461	0.00170696148706111	0.00133236139796704	0.00245776537212309	0.00183182379005164	0.00202621793136436	0.00150969844230344	0.00236693527110454	0.00211591952420078	0.00206034080944218	0.00184782866306950
92	0.00216040260913363	0.00161093604958519	0.00168144816311318	0.00126638035458650	0.00157173256792201	0.00116197357351413	0.00154699712469121	0.00114607378609322	0.00215218759189923	0.00155417516178372	0.00179868362267836	0.00134361500530637	0.00218753062316732	0.00193953008043057	0.00183518853540421	0.00161003626136624
92.5000000000000	0.00198557234018640	0.00152352091511158	0.00153744504586923	0.00119437879596452	0.00152620379076558	0.00108081357945267	0.00155509658607703	0.00113392459401450	0.00214233024415007	0.00159689033536340	0.00165585186686087	0.00126555578991774	0.00197420492835121	0.00172771198769797	0.00173801755397730	0.00151128526398117
93	0.00198140971473528	0.00141529265338234	0.00173227279272869	0.00124943881138133	0.00135794526649181	0.00104518236254763	0.00126554084153404	0.000913214271250962	0.00218997409160433	0.00153446046628541	0.00163093935131131	0.00121406992444864	0.00188450260438260	0.00165383948560617	0.00164637662840395	0.00142754441819862
93.5000000000000	0.00201471071834427	0.00147356940969808	0.00177039126494032	0.00132991114160589	0.00138763794724600	0.00106497748305043	0.00138500789697485	0.00103673105738468	0.00209632928798734	0.00154924648790914	0.00171564190417982	0.00128216413361745	0.00192445405959551	0.00168776053248506	0.00163847654861314	0.00142991444213587
94	0.00186069357665267	0.00136950377341997	0.00157556351808086	0.00117743725275935	0.00136190429059237	0.000950165784134211	0.00122301866925849	0.000913214271250962	0.00190411100687879	0.00145231590170910	0.00155952347340257	0.00118251407141920	0.00190108622730117	0.00167042310852474	0.00159976615763819	0.00137382387562114
94.5000000000000	0.00181074207123917	0.00134869064616435	0.00166027123410671	0.00127908651199038	0.00134210917008957	0.00105112089869847	0.00126149111084113	0.000921313732636780	0.00199282713662120	0.00152296022724472	0.00161100933887166	0.00123067826814835	0.00186414997625527	0.00163876346477111	0.00152945544750002	0.00131931332506458
95	0.00173997743857005	0.00124462500988624	0.00154168043167052	0.00112661262314384	0.00132429356163706	0.000975899440787846	0.00114607378609322	0.000838294253432147	0.00190082522429573	0.00148517372753962	0.00157613181710228	0.00120078324948888	0.00194028388147232	0.00169982134915310	0.00153656551931175	0.00133748350858344
95.5000000000000	0.00168170068225431	0.00116553512631487	0.00152050350266406	0.00112237723734255	0.00128272380858118	0.000944227247983372	0.00111772567124286	0.000807921273235330	0.00200104159307883	0.00148353083624810	0.00146651674868420	0.00113601070906002	0.00191239324292746	0.00165233188352266	0.00153735552729083	0.00130825321335745
96	0.00168170068225431	0.00124046238443511	0.00157132813227957	0.00119861418176582	0.00107091601920127	0.000787845796011283	0.000959786174219414	0.000710727736605516	0.00194846907174999	0.00148517372753962	0.00150803760793347	0.00118085323704923	0.00175786402936809	0.00154529213559373	0.00153103546345818	0.00132563338889723
96.5000000000000	0.00178160369308130	0.00132787751890873	0.00140614808602916	0.00100802182070765	0.00120156381451972	0.000855149205720790	0.00112784999797513	0.000773498562345604	0.00184003824650927	0.00140302916296332	0.00146153424557429	0.00111109819351046	0.00174655701374179	0.00151815529809062	0.00151602531185565	0.00128455297398504
97	0.00174830268947230	0.00124046238443511	0.00148662041625372	0.00108849415093221	0.00113426040481021	0.000839313109318553	0.000992184019762686	0.000714777467298425	0.00194189750658389	0.00149174529270573	0.00142997839254485	0.00105462982493145	0.00177218624916140	0.00158599739184840	0.00142359437830322	0.00123873251119836
97.5000000000000	0.00169835118405881	0.00125711288623961	0.00142732501503562	0.00105884645032316	0.00120948186272084	0.000861087741871629	0.00119872028510104	0.000846393714817965	0.00195668352820762	0.00151145998820404	0.00151966344852327	0.00113767154342999	0.00186716518042228	0.00168926813456856	0.00145835472938277	0.00125848271067538
98	0.00164423705319419	0.00114888462451037	0.00156709274647828	0.00107578799352833	0.00103132577819567	0.000728460434502895	0.000986109423723323	0.000702628275219698	0.00192711148496015	0.00148024505366504	0.00147814258927400	0.00109947235292066	0.00179781548458100	0.00160861142310099	0.00134538358837424	0.00115262164147858
98.5000000000000	0.00147773203514921	0.00111142099545025	0.00151626811686277	0.00107578799352833	0.00108279309150294	0.000785866283961004	0.00107520349896732	0.000773498562345604	0.00191396835462794	0.00147860216237352	0.00147648175490403	0.00112770653721016	0.00186490377729702	0.00165760849081493	0.00136829381976758	0.00115499166541582
99	0.00161093604958519	0.00117802300266824	0.00146120810144596	0.00114355416634901	0.000997674073340922	0.000728460434502895	0.000955736443526506	0.000698578544526789	0.00193696883270931	0.00148517372753962	0.00144658673624455	0.00107289900300113	0.00184304354708618	0.00164931667935565	0.00136039373997677	0.00120081212820250
99.5000000000000	0.00129873914075085	0.00101151798462326	0.00147391425884984	0.00110543569413738	0.000977878952838125	0.000720542386301777	0.000937512655408415	0.000692503948487426	0.00197146954983136	0.00154103203145151	0.00146319507994426	0.00110611569040054	0.00180233829083152	0.00161991843872728	0.00140858422670069	0.00121661228778411
100	0.00139447952612672	0.00107395736639013	0.00138073577122140	0.00107578799352833	0.00100757163359232	0.000744296530905132	0.000852468310857328	0.000623658526707974	0.00177267970355670	0.00141945807587858	0.00151468094541336	0.00112936737158013	0.00174354180957478	0.00154604593663548	0.00133037343677171	0.00114788159360410
100.500000000000	0.00142778052973572	0.00114472199905925	0.00140191270022786	0.00110543569413738	0.000967981392586727	0.000730439946553175	0.000919288867290325	0.000694528813833880	0.00186139583329911	0.00146053035816673	0.00133697166782648	0.00103802148123174	0.00168173012415103	0.00152343190538289	0.00132089334102274	0.00115104162552042
101	0.00133204014435985	0.00102816848642776	0.00134685268481106	0.00104190490711799	0.000936309199782254	0.000706685801949819	0.000866642368282509	0.000668205564329972	0.00179239439905501	0.00143917277137689	0.00135524084589616	0.00107455983737110	0.00152946231371692	0.00137417929911579	0.00127191284631975	0.00111154122656639
101.500000000000	0.00136950377341997	0.00105314423913451	0.00130449882679813	0.00108002337932962	0.00100559212154204	0.000825456524966596	0.000805896407888875	0.000627708257400883	0.00185646715942453	0.00145888746687520	0.00133531083345651	0.00105462982493145	0.00165082428143916	0.00151363249184010	0.00122688239151215	0.00108310093931949
102	0.00143194315518684	0.00113639674815700	0.00135955884221494	0.00107155260772704	0.000851190181620231	0.000673034097095066	0.000726926659377151	0.000556837970274977	0.00166753466089902	0.00131431303322090	0.00129711164294718	0.00100978729694224	0.00159504300434943	0.00145483601058337	0.00120397216011882	0.00108784098719397
102.500000000000	0.00138199164977335	0.00111558362090137	0.00123249726817616	0.000986844891701185	0.000865046765972188	0.000651259464541990	0.000698578544526789	0.000524440124731705	0.00176282235580754	0.00132581327226159	0.00128382496798742	0.000986535615762647	0.00155132254392776	0.00140659274391117	0.00119133203245353	0.00105387064409351
103	0.00146108153334471	0.00114888462451037	0.00104190490711799	0.000830135617053357	0.000728460434502895	0.000552283862028010	0.000672255295022881	0.000502166605920706	0.00167082044348208	0.00134059929388532	0.00128382496798742	0.000996500621982472	0.00168173012415103	0.00150232547621381	0.00117632188085100	0.00102938039674201
103.500000000000	0.00132787751890873	0.00105730686458563	0.00113931878054772	0.000855547931861113	0.000714603850150938	0.000589894590983323	0.000591260681164703	0.000463694164338072	0.00173817898643465	0.00141124361942095	0.00116258405897955	0.000923423909703757	0.00146765062829317	0.00132668983348535	0.00120081212820250	0.00105308063611442
104	0.00129457651529973	0.00105730686458563	0.000974138734297307	0.000703074043014578	0.000702726777849260	0.000546345325877171	0.000516340663345887	0.000368525493054712	0.00162317659602782	0.00131924170709548	0.00119746158074894	0.000943353922143406	0.00155056874288600	0.00139603952932663	0.00113524146593881	0.000997780077578784
104.500000000000	0.00131122701710423	0.000965729104660892	0.000986844891701185	0.000770840215835260	0.000700747265798981	0.000528529717424655	0.000587210950471794	0.000415097396023164	0.00157553274857356	0.00121409666443781	0.00116922739645943	0.000928406412813669	0.00154529213559373	0.00142242256578799	0.00111786129039903	0.00100015010151603
105	0.00138199164977335	0.00109893311909688	0.00108425876513092	0.000838606388655943	0.000716583362201217	0.000540406789726333	0.000607459603936338	0.000451544972259345	0.00155581805307525	0.00123216846864460	0.00116092322460958	0.000895189725414254	0.00150383307829731	0.00137267169703229	0.00111391125050363	0.000973289830227285
105.500000000000	0.00119883612992387	0.000949078602856394	0.00108425876513092	0.000842841774457235	0.000673034097095066	0.000514673133072698	0.000597335277204066	0.000419147126716073	0.00164124840023460	0.00133731351130227	0.00122403493066847	0.000984874781392676	0.00155886055434529	0.00141940736162097	0.00115104162552042	0.00100805018130683
106	0.00133620276981098	0.00110725836999913	0.00109272953673350	0.000855547931861113	0.000732419458603454	0.000556242886128569	0.000583161219778885	0.000425221722755437	0.00155253227049219	0.00125845472930902	0.00119413991200900	0.000910137234743991	0.00159052019809891	0.00144880560224934	0.00111312124252455	0.000975659854164527
106.500000000000	0.00112390887180362	0.000965729104660892	0.00100378643490636	0.000736957129424919	0.000700747265798981	0.000568119958430247	0.000558862835621431	0.000427246588101891	0.00159031877019730	0.00126338340318359	0.00114763654964981	0.000926745578443699	0.00155810675330353	0.00141111555016169	0.00108310093931949	0.000949589590854868
107	0.00116553512631487	0.000936590726503020	0.000995315663303770	0.000779310987437846	0.000625525807888356	0.000494878012569902	0.000637832584133155	0.000481917952456162	0.00169710670414649	0.00135374242421753	0.00117753156830929	0.000935049750293553	0.00154227693142672	0.00141563835641221	0.00108626097123581	0.000959069686603835
107.500000000000	0.00122381188263061	0.000936590726503020	0.00110543569413738	0.000885195632470162	0.000692829217597862	0.000516652645122977	0.000585186085125339	0.000437370914834164	0.00159031877019730	0.00125024027285139	0.00114763654964981	0.000863633872384809	0.00157469037622210	0.00145709741370863	0.00109337104304753	0.000957489670645674
108	0.00106979474093901	0.000815874588420409	0.000872489475066284	0.000660720185001652	0.000659177512743109	0.000516652645122977	0.000556837970274977	0.000415097396023164	0.00147038770591589	0.00114838101277677	0.00118251407141920	0.000905154731634078	0.00154604593663548	0.00139000912099261	0.00109574106698478	0.000954329638729351
108.500000000000	0.00108228261729238	0.000865826093833903	0.000948726419489551	0.000732721743623627	0.000661157024793389	0.000560201910229129	0.000589235815818248	0.000437370914834164	0.00146381614074978	0.00120916799056323	0.00112438486847022	0.000890207222304341	0.00144805180120759	0.00132895123661061	0.00105545066005167	0.000916409255733483
109	0.00108228261729238	0.000907452348345148	0.000910607947277918	0.000711544814617164	0.000678972633245905	0.000530509229474935	0.000589235815818248	0.000435346049487709	0.00155746094436677	0.00125516894672596	0.00113601070906002	0.000843703859945159	0.00139603952932663	0.00127543136264614	0.00106177072388431	0.000942479519043142
109.500000000000	0.000982379606465390	0.000782573584811412	0.000876724860867576	0.000711544814617164	0.000669075072994507	0.000556242886128569	0.000583161219778885	0.000447495241566436	0.00143917277137689	0.00116152414310897	0.00114431488090987	0.000898511394154195	0.00142393016787149	0.00130859860848328	0.00106177072388431	0.000928259375419692
110	0.00113639674815700	0.000899127097442899	0.000902137175675332	0.000677661728206822	0.000671054585044786	0.000540406789726333	0.000566962297007249	0.000421171992062528	0.00137838579359042	0.00109909427403098	0.00108950734670084	0.000863633872384809	0.00130332200119101	0.00119402085013682	0.00104281053238638	0.000903769128068194
110.500000000000	0.00105730686458563	0.000820037213871533	0.000880960246668869	0.000673426342405530	0.000619587271737517	0.000492898500519622	0.000548738508889159	0.000388774146519256	0.00142110096717010	0.00110238005661403	0.00113102820595011	0.000850347197425042	0.00134025825223690	0.00122643429493220	0.00101279022918131	0.000890338992423824
111	0.000969891730112016	0.000774248333909163	0.000948726419489551	0.000758134058431383	0.000615628247636958	0.000502796060771020	0.000522415259385251	0.000394848742558620	0.00132581327226159	0.00105966488303435	0.00106127316241133	0.000822113013135539	0.00130106059806575	0.00117366822200948	0.00105545066005167	0.000930629399356934
111.500000000000	0.000994867482818764	0.000803386712067035	0.000923314104681796	0.000736957129424919	0.000627505319938635	0.000500816548720740	0.000573036893046612	0.000431296318794800	0.00130281279418022	0.000998877905247888	0.00107123816863116	0.000848686363055072	0.00136362608453125	0.00120834306993012	0.00102543035684660	0.000886388952528421
112	0.000957403853758643	0.000774248333909163	0.000897901789874040	0.000720015586219749	0.000572078982530806	0.000465185331815707	0.000510266067306524	0.000392823877212165	0.00134224218517685	0.00105637910045130	0.00110279402166060	0.000858651369274896	0.00125658633660232	0.00110959513346047	0.00104676057228178	0.000911669207858999
112.500000000000	0.000994867482818764	0.000761760457555790	0.000842841774457235	0.000690367885610700	0.000617607759687237	0.000435492651061513	0.000546713643542704	0.000378649819786984	0.00145067301041757	0.00115330968665134	0.00104964732182154	0.000812148006915714	0.00125206353035180	0.00111864074596151	0.00101200022120223	0.000881648904653937
113	0.000882476595638401	0.000690995824886673	0.000961432576893429	0.000736957129424919	0.000568119958430247	0.000463205819765428	0.000510266067306524	0.000400923338597983	0.00126338340318359	0.00101037814428857	0.00107622067174107	0.000843703859945159	0.00128673837827244	0.00116839161471721	0.000988299981829816	0.000862688713156003
113.500000000000	0.000786736210262537	0.000611905941315306	0.000876724860867576	0.000711544814617164	0.000653238976592270	0.000514673133072698	0.000554813104928522	0.000429271453448346	0.00128966966384801	0.00101037814428857	0.00109947235292066	0.000825434681875481	0.00129503018973172	0.00118723664076104	0.00104597056430270	0.000895079040298307
114	0.000890801846540650	0.000674345323082174	0.000885195632470162	0.000677661728206822	0.000591874103033602	0.000441431187212352	0.000469768760377435	0.000360426031668894	0.00115659546923440	0.000920019123254633	0.00109116818107081	0.000848686363055072	0.00124452551993427	0.00110959513346047	0.00101832028503488	0.000878488872737615
114.500000000000	0.000915777599247397	0.000699321075788922	0.000872489475066284	0.000677661728206822	0.000558222398178849	0.000425595090810115	0.000477868221763253	0.000358401166322440	0.00113688077373608	0.000908518884213950	0.00105961232804136	0.000830417184985393	0.00123774131055849	0.00112014834804502	0.00102622036482568	0.000888758976465662
115	0.000899127097442899	0.000678507948533299	0.000825900231252065	0.000631072484392603	0.000591874103033602	0.000465185331815707	0.000457619568298708	0.000348276839590167	0.00128309809868191	0.00100709236170552	0.00103636064686177	0.000828756350615422	0.00120306646263785	0.00108999630637490	0.00100647016534867	0.000867428761030486
115.500000000000	0.000807549337518159	0.000620231192217555	0.000931784876284381	0.000720015586219749	0.000522591181273816	0.000401840946206760	0.000514315797999433	0.000386749281172802	0.00118945329506492	0.000931519362295316	0.000983213947022705	0.000739071294637000	0.00133799684911165	0.00119703605430383	0.000968549782352802	0.000844518529637149
116	0.000786736210262537	0.000586930188608559	0.000834371002854650	0.000720015586219749	0.000641361904290592	0.000457267283614589	0.000502166605920706	0.000386749281172802	0.00110238005661403	0.000859232145468167	0.000998161456352442	0.000768966313296474	0.00123397230534973	0.00110356472512645	0.000972499822248205	0.000859528681239681
116.500000000000	0.000861663468382778	0.000666020072179925	0.000656484799200359	0.000499775524552531	0.000524570693324096	0.000386004849804523	0.000481917952456162	0.000352326570283076	0.00104159307882757	0.000800088058973226	0.00100646562820230	0.000782252988256240	0.00115633079804916	0.00104099923866095	0.000936159455210498	0.000826348346118296
117	0.000753435206653541	0.000591092814059684	0.000758134058431383	0.000605660169584848	0.000526550205374375	0.000409758994407878	0.000445470376219981	0.000326003320779168	0.00109909427403098	0.000851017689010536	0.000998161456352442	0.000765644644556532	0.00121889628451467	0.00109150390845840	0.000950379598833948	0.000828718370055538
117.500000000000	0.000786736210262537	0.000616068566766431	0.000643778641796481	0.000482833981347361	0.000516652645122977	0.000405799970307319	0.000492042279188434	0.000392823877212165	0.00106295066561741	0.000832945884803749	0.000988196450132618	0.000772287982036416	0.00112240975117028	0.000997278778239272	0.000929049383398772	0.000808968170578523
118	0.000732622079397918	0.000566117061352937	0.000753898672630090	0.000550600154168043	0.000526550205374375	0.000391943385955362	0.000481917952456162	0.000374600089094075	0.00105145042657672	0.000841160341261379	0.000989857284502588	0.000822113013135539	0.00106059806574653	0.000949035511567077	0.000964599742457399	0.000838988473783585
118.500000000000	0.000636881694022054	0.000478701926879321	0.000656484799200359	0.000495540138751239	0.000498837036670461	0.000399861434156480	0.000500141740574252	0.000406997934637347	0.00104159307882757	0.000785302037349491	0.000991518118872559	0.000722462950937292	0.00109150390845840	0.000965619134485644	0.000928259375419692	0.000802648106745878
119	0.000624393817668680	0.000507840305037193	0.000622601712790018	0.000461657052340898	0.000496857524620181	0.000366209729301727	0.000471793625723889	0.000362450897015349	0.000980806101041100	0.000759015776685073	0.000943353922143406	0.000724123785307263	0.00103044602407641	0.000909084056354166	0.000926679359461531	0.000814498226432087
119.500000000000	0.000582767563157435	0.000449563548721450	0.000652249413399067	0.000512481681956409	0.000538427277676053	0.000419656554659277	0.000490017413841980	0.000372575223747621	0.000993949231373309	0.000742586863769811	0.000945014756513377	0.000749036300856825	0.000973910945944927	0.000860840789681971	0.000915619247754402	0.000791587995038750
120	0.000653532195826552	0.000495352428683820	0.000677661728206822	0.000584483240578384	0.000506755084871579	0.000411738506458158	0.000443445510873527	0.000348276839590167	0.000957805622959734	0.000716300603105393	0.000936710584663523	0.000744053797746912	0.000971649542819668	0.000851795177180935	0.000882438912633018	0.000769467771624493
120.500000000000	0.000661857446728801	0.000482864552330446	0.000694603271411993	0.000550600154168043	0.000457267283614589	0.000350373632899490	0.000413072530676710	0.000317903859393350	0.000895375753881741	0.000701514581481658	0.000890207222304341	0.000675959588578110	0.000966372935527397	0.000869886402183008	0.000823978322181054	0.000724437316816900
121	0.000678507948533299	0.000553629184999563	0.000669190956604237	0.000533658610962873	0.000387984361854803	0.000320680952145296	0.000366500627708257	0.000273356821771352	0.000888804188715637	0.000676871212108766	0.000871938044234663	0.000664333747988314	0.000927929082397992	0.000819381732385554	0.000924309335524289	0.000804228122704039
121.500000000000	0.000603580690413057	0.000428750421465827	0.000677661728206822	0.000525187839360287	0.000461226307715148	0.000346414608798931	0.000392823877212165	0.000295630340582351	0.000916733340671581	0.000690014342440975	0.000959962265843114	0.000744053797746912	0.000900038443853129	0.000781691680297902	0.000900609096151871	0.000771837795561735
122	0.000532816057743940	0.000470376675977072	0.000669190956604237	0.000516717067757702	0.000384025337754244	0.000281090711139704	0.000380674685133439	0.000301704936621715	0.000880589732258006	0.000655513625318926	0.000923423909703757	0.000695889601017759	0.000906822653228907	0.000804305711550493	0.000902189112110032	0.000792378003017831
122.500000000000	0.000686833199435548	0.000549466559548438	0.000546364768366751	0.000423538580129264	0.000451328747463750	0.000328599000346415	0.000380674685133439	0.000291580609889442	0.000795159385098648	0.000609512669156195	0.000868616375494721	0.000687585429167905	0.000937728495940781	0.000830688748011850	0.000878488872737615	0.000754457620021962
123	0.000620231192217555	0.000495352428683820	0.000656484799200359	0.000499775524552531	0.000401840946206760	0.000287029247290543	0.000382699550479893	0.000287530879196533	0.000924947797129212	0.000685085668566397	0.000933388915923582	0.000722462950937292	0.000966372935527397	0.000857071784473206	0.000780527883331622	0.000677826846051145
123.500000000000	0.000491189803232695	0.000412099919661329	0.000512481681956409	0.000398126265321508	0.000425595090810115	0.000310783391893898	0.000340177378204349	0.000247033572267444	0.000949591166502104	0.000683442777274871	0.000880242216084517	0.000647725404288607	0.000924160077189227	0.000819381732385554	0.000857948665281519	0.000743397508314834
124	0.000628556443119805	0.000474539301428197	0.000626837098591311	0.000470127823943483	0.000384025337754244	0.000287029247290543	0.000386749281172802	0.000315878994046896	0.000969305862000417	0.000721229276979972	0.000881903050454487	0.000672637919838168	0.000963357731360385	0.000849533774055676	0.000884808936570259	0.000752877604063801
124.500000000000	0.000670182697631050	0.000516165555939442	0.000605660169584848	0.000499775524552531	0.000399861434156480	0.000304844855743059	0.000340177378204349	0.000255133033653262	0.00100709236170552	0.000708086146647762	0.000838721356835247	0.000646064569918636	0.00100180158448979	0.000901546045936636	0.000865848745072325	0.000736287436503109
125	0.000670182697631050	0.000512002930488318	0.000550600154168043	0.000453186280738312	0.000437472163111793	0.000334537536497253	0.000378649819786984	0.000279431417810716	0.000929876471003790	0.000714657711813867	0.000763983810186562	0.000586274532599688	0.000969388139694409	0.000872147805308267	0.000793958018975992	0.000685726925841951
125.500000000000	0.000578604937706310	0.000445400923270325	0.000537893996764165	0.000432009351731849	0.000356312169050329	0.000271193150888306	0.000334102782164986	0.000275381687117807	0.000956162731668208	0.000711371929230815	0.000832078019355364	0.000636099563698811	0.000943005103233053	0.000858579386556712	0.000834248425909102	0.000729177364691383
126	0.000557791810450687	0.000466214050525948	0.000537893996764165	0.000419303194327971	0.000463205819765428	0.000366209729301727	0.000342202243550804	0.000245008706920990	0.000951234057793630	0.000690014342440975	0.000842043025575189	0.000647725404288607	0.000985971762612976	0.000867624999057749	0.000778947867373461	0.000670716774239420
126.500000000000	0.000512002930488318	0.000357985788796710	0.000537893996764165	0.000419303194327971	0.000354332657000050	0.000239520958083832	0.000348276839590167	0.000253108168306808	0.000923304905837686	0.000714657711813867	0.000828756350615422	0.000629456226218928	0.00106285946887179	0.000946020307400065	0.000822398306222893	0.000727597348733222
127	0.000632719068570929	0.000478701926879321	0.000470127823943483	0.000398126265321508	0.000372148265452566	0.000302865343692780	0.000281456283157170	0.000206536265338355	0.000921662014546160	0.000721229276979972	0.000837060522465276	0.000602882876299395	0.00101009339594907	0.000892500433435599	0.000812128202494845	0.000703107101381724
127.500000000000	0.000507840305037193	0.000407937294210204	0.000525187839360287	0.000393890879520216	0.000352353144949770	0.000261295590636908	0.000285506013850079	0.000214635726724173	0.000964377188125839	0.000714657711813867	0.000842043025575189	0.000641082066808723	0.000953558317817595	0.000854810381347947	0.000822398306222893	0.000707847149256208
128	0.000553629184999563	0.000403774668759080	0.000465892438142190	0.000376949336315045	0.000378086801603405	0.000287029247290543	0.000305754667314624	0.000226784918802900	0.000993949231373309	0.000691657233732501	0.000770627147666445	0.000602882876299395	0.00100707819178206	0.000884962423018069	0.000825558338139215	0.000701527085423563
128.500000000000	0.000495352428683820	0.000349660537894461	0.000525187839360287	0.000398126265321508	0.000304844855743059	0.000227643885782155	0.000271331956424898	0.000212610861377718	0.000967662970708891	0.000663728081776557	0.000780592153886269	0.000594578704449541	0.000892500433435599	0.000782445481339655	0.000790797987059669	0.000688096949779193
129	0.000495352428683820	0.000362148414247834	0.000487069367148654	0.000368478564712460	0.000318701440095017	0.000261295590636908	0.000287530879196533	0.000224760053456445	0.000931519362295316	0.000650584951444348	0.000757340472706678	0.000586274532599688	0.000933959490732016	0.000811843721968024	0.000773417811519896	0.000669136758281259
129.500000000000	0.000645206944924303	0.000499515054134944	0.000533658610962873	0.000415067808526679	0.000320680952145296	0.000233582421932994	0.000323978455432714	0.000265257360385534	0.000941376710044473	0.000719586385688445	0.000822113013135539	0.000589596201339629	0.000912853061562931	0.000814858926135036	0.000801068090787717	0.000682566893925629
130	0.000482864552330446	0.000382961541503457	0.000504010910353824	0.000389655493718923	0.000364230217251448	0.000273172662938586	0.000281456283157170	0.000210585996031264	0.000933162253586843	0.000671942538234188	0.000782252988256240	0.000549736176460330	0.000791491093840692	0.000697265963621562	0.000763147707791849	0.000667556742323097
130.500000000000	0.000557791810450687	0.000424587796014702	0.000410832422725386	0.000338830864103411	0.000312762903944178	0.000233582421932994	0.000323978455432714	0.000236909245535172	0.000847731906427484	0.000660442299193505	0.000783913822626211	0.000609526213779279	0.000825412140719578	0.000715357188623635	0.000801858098766798	0.000694417013611838
131	0.000416262545112453	0.000341335286992212	0.000470127823943483	0.000368478564712460	0.000326619488296135	0.000241500470134112	0.000309804398007533	0.000238934110881626	0.000864160819342745	0.000655513625318926	0.000792217994476065	0.000619491219999103	0.000833703952178862	0.000730433209458696	0.000719697268942416	0.000616206223682859
131.500000000000	0.000549466559548438	0.000420425170563578	0.000622601712790018	0.000457421666539605	0.000287029247290543	0.000211807789379918	0.000299680071275260	0.000210585996031264	0.000826374319637644	0.000634156038529087	0.000788896325736123	0.000617830385629132	0.000894008035519105	0.000791491093840692	0.000790007979080589	0.000679406862009306
132	0.000503677679586069	0.000403774668759080	0.000423538580129264	0.000313418549295655	0.000334537536497253	0.000227643885782155	0.000222735188109991	0.000168063823755720	0.000901947319047846	0.000701514581481658	0.000763983810186562	0.000571327023269950	0.000870640203224761	0.000775661271963878	0.000734707420544948	0.000635956423159874
132.500000000000	0.000570279686804061	0.000391286792405706	0.000512481681956409	0.000385420107917630	0.000247439006284951	0.000192012668877122	0.000214635726724173	0.000164014093062811	0.000933162253586843	0.000708086146647762	0.000700872104127672	0.000544753673350418	0.000900038443853129	0.000814105125093283	0.000717327245005175	0.000625686319431826
133	0.000553629184999563	0.000399612043307955	0.000461657052340898	0.000368478564712460	0.000360271193150888	0.000275152174988865	0.000255133033653262	0.000192362207913174	0.000892089971298689	0.000694943016315554	0.000737410460267029	0.000553057845200272	0.000841995763638145	0.000745509230293756	0.000718117252984255	0.000607516135912973
133.500000000000	0.000528653432292816	0.000416262545112453	0.000415067808526679	0.000326124706699533	0.000310783391893898	0.000219725837581036	0.000247033572267444	0.000184262746527356	0.000874018167091902	0.000629227364654508	0.000750697135226795	0.000572987857639921	0.000829181145928344	0.000741740225084991	0.000737077444482189	0.000643066494971599
134	0.000499515054134944	0.000399612043307955	0.000440480123334435	0.000326124706699533	0.000334537536497253	0.000267234126787747	0.000249058437613899	0.000180213015834447	0.000892089971298689	0.000670299646942661	0.000715819613457409	0.000521501992170827	0.000835211554262368	0.000748524434460768	0.000736287436503109	0.000643856502950680
134.500000000000	0.000495352428683820	0.000357985788796710	0.000410832422725386	0.000321889320898241	0.000289008759340823	0.000205869253229079	0.000238934110881626	0.000184262746527356	0.000793516493807121	0.000588155082366355	0.000689246263537876	0.000516519489060914	0.000807320915717506	0.000711588183414870	0.000673876806155742	0.000583025888561474
135	0.000528653432292816	0.000391286792405706	0.000525187839360287	0.000398126265321508	0.000275152174988865	0.000213787301430197	0.000265257360385534	0.000184262746527356	0.000851017689010536	0.000594726647532460	0.000707515441607555	0.000548075342090359	0.000804305711550493	0.000704803974039092	0.000711797189151610	0.000594876008247683
135.500000000000	0.000541141308646189	0.000341335286992212	0.000461657052340898	0.000330360092500826	0.000292967783441382	0.000211807789379918	0.000247033572267444	0.000190337342566719	0.000818159863180013	0.000586512191074829	0.000700872104127672	0.000526484495280739	0.000841995763638145	0.000727418005291683	0.000688886957758273	0.000581445872603313
136	0.000507840305037193	0.000341335286992212	0.000470127823943483	0.000347301635705996	0.000294947295491661	0.000243479982184392	0.000206536265338355	0.000151864900984085	0.000837874558678327	0.000632513147237561	0.000757340472706678	0.000566344520160038	0.000785460685506667	0.000672390529243711	0.000698367053507240	0.000608306143892053
136.500000000000	0.000478701926879321	0.000391286792405706	0.000470127823943483	0.000368478564712460	0.000287029247290543	0.000217746325530757	0.000194387073259628	0.000149840035637630	0.000816516971888487	0.000583226408491777	0.000679281257318051	0.000479981132921557	0.000804305711550493	0.000686712749037019	0.000668346750302178	0.000583815896540555
137	0.000649369570375427	0.000466214050525948	0.000393890879520216	0.000296477006090485	0.000261295590636908	0.000188053644776563	0.000182237881180901	0.000137690843558903	0.000791873602515595	0.000552011473952780	0.000709176275977526	0.000536449501500564	0.000794506298007704	0.000662591115700922	0.000653336598699647	0.000573545792812507
137.500000000000	0.000503677679586069	0.000362148414247834	0.000402361651122801	0.000317653935096948	0.000304844855743059	0.000217746325530757	0.000247033572267444	0.000168063823755720	0.000747515537644390	0.000556940147827358	0.000641082066808723	0.000476659464181616	0.000793752496965951	0.000678420937577736	0.000658076646574131	0.000566435721000782
138	0.000657694821277676	0.000470376675977072	0.000389655493718923	0.000304947777693070	0.000300885831642500	0.000219725837581036	0.000208561130684809	0.000166038958409266	0.000788587819932543	0.000575011952034146	0.000651047073028548	0.000526484495280739	0.000807320915717506	0.000692743157371044	0.000681776885946548	0.000589345952394119
138.500000000000	0.000491189803232695	0.000378798916052333	0.000410832422725386	0.000368478564712460	0.000277131687039145	0.000188053644776563	0.000186287611873810	0.000139715708905358	0.000757372885393546	0.000548725691369728	0.000710837110347496	0.000523162826540798	0.000787722088631927	0.000676913335494230	0.000658866654553211	0.000579075848666072
139	0.000499515054134944	0.000353823163345585	0.000432009351731849	0.000334595478302119	0.000243479982184392	0.000152422427871530	0.000232859514842263	0.000157939497023448	0.000732729516020655	0.000576654843325672	0.000626134557478986	0.000496589476621265	0.000749278235502522	0.000635454278197813	0.000688886957758273	0.000597246032184925
139.500000000000	0.000420425170563578	0.000291383781578717	0.000398126265321508	0.000296477006090485	0.000267234126787747	0.000184094620676003	0.000212610861377718	0.000153889766330539	0.000788587819932543	0.000576654843325672	0.000636099563698811	0.000481641967291528	0.000737971219876226	0.000638469482364825	0.000613836199745617	0.000537995433753881
140	0.000453726174172574	0.000295546407029842	0.000376949336315045	0.000321889320898241	0.000261295590636908	0.000182115108625724	0.000212610861377718	0.000129591382173086	0.000831302993512222	0.000602941103990090	0.000634438729328840	0.000478320298551586	0.000737971219876226	0.000631685272989047	0.000660446670511372	0.000569595752917104
140.500000000000	0.000503677679586069	0.000337172661541087	0.000347301635705996	0.000279535462885314	0.000283070223189984	0.000201910229128520	0.000196411938606083	0.000157939497023448	0.000744229755061337	0.000552011473952780	0.000641082066808723	0.000476659464181616	0.000719879994874153	0.000612086445903468	0.000590135960373200	0.000506395114590657
141	0.000549466559548438	0.000407937294210204	0.000364243178911167	0.000271064691282729	0.000229623397832434	0.000160340476072648	0.000190337342566719	0.000153889766330539	0.000793516493807121	0.000598012430115512	0.000614508716889191	0.000458390286111937	0.000720633795915906	0.000631685272989047	0.000656496630615969	0.000563275689084460
141.500000000000	0.000466214050525948	0.000357985788796710	0.000393890879520216	0.000317653935096948	0.000245459494234671	0.000172217548374326	0.000166038958409266	0.000109342728708541	0.000760658667976599	0.000560225930410411	0.000659351244878402	0.000486624470401440	0.000690481754245784	0.000590980016734383	0.000600406064101248	0.000500075050758013
142	0.000407937294210204	0.000291383781578717	0.000402361651122801	0.000326124706699533	0.000277131687039145	0.000201910229128520	0.000180213015834447	0.000137690843558903	0.000644013386278243	0.000501081843915470	0.000607865379409308	0.000440121108042258	0.000679928539661242	0.000589472414650877	0.000589345952394119	0.000506395114590657
142.500000000000	0.000420425170563578	0.000308034283383215	0.000330360092500826	0.000241416990673680	0.000247439006284951	0.000182115108625724	0.000159964362369902	0.000123516786133722	0.000647299168861296	0.000487938713583261	0.000614508716889191	0.000461711954851879	0.000673144330285464	0.000582688205275100	0.000618576247620101	0.000508765138527899
143	0.000370473665150083	0.000283058530676468	0.000347301635705996	0.000220240061667217	0.000279111199089424	0.000203889741178799	0.000170088689102175	0.000125541651480177	0.000683442777274871	0.000522439430705310	0.000609526213779279	0.000471676961071703	0.000732694612583955	0.000638469482364825	0.000625686319431826	0.000529305345983995
143.500000000000	0.000416262545112453	0.000324684785187714	0.000275300077084022	0.000199063132660754	0.000271193150888306	0.000201910229128520	0.000174138419795084	0.000121491920787268	0.000701514581481658	0.000525725213288362	0.000548075342090359	0.000430156101822434	0.000756816245920052	0.000670129126118452	0.000617786239641020	0.000517455226297786
144	0.000416262545112453	0.000345497912443336	0.000317653935096948	0.000249887762276266	0.000213787301430197	0.000156381451972089	0.000188312477220265	0.000137690843558903	0.000716300603105393	0.000497796061332418	0.000599561207559454	0.000446764445522141	0.000804305711550493	0.000682943743828254	0.000545105505565606	0.000461364659783064
144.500000000000	0.000428750421465827	0.000357985788796710	0.000364243178911167	0.000275300077084022	0.000275152174988865	0.000192012668877122	0.000155914631676993	0.000117442190094359	0.000658799407901979	0.000494510278749366	0.000604543710669366	0.000431816936192404	0.000768877062588101	0.000658822110492157	0.000568015736958943	0.000479534843301917
145	0.000349660537894461	0.000278895905225344	0.000360007793109874	0.000283770848686607	0.000245459494234671	0.000182115108625724	0.000137690843558903	0.000103268132669178	0.000747515537644390	0.000570083278159567	0.000564683685790067	0.000415208592492697	0.000777922675089137	0.000662591115700922	0.000571175768875266	0.000480324851280998
145.500000000000	0.000487027177781570	0.000362148414247834	0.000385420107917630	0.000292241620289192	0.000195971692977681	0.000140545355569852	0.000170088689102175	0.000125541651480177	0.000650584951444348	0.000474795583251052	0.000612847882519220	0.000450086114262083	0.000655053105283392	0.000568365985481792	0.000619366255599182	0.000533255385879397
146	0.000395449417856831	0.000287221156127593	0.000296477006090485	0.000258358533878851	0.000227643885782155	0.000146483891720691	0.000212610861377718	0.000153889766330539	0.000676871212108766	0.000514224974247679	0.000579631195119804	0.000443442776782200	0.000632439074030800	0.000560074174022509	0.000560115657168137	0.000480324851280998
146.500000000000	0.000391286792405706	0.000287221156127593	0.000360007793109874	0.000292241620289192	0.000188053644776563	0.000130647795318454	0.000164014093062811	0.000117442190094359	0.000614441343030773	0.000458366670335791	0.000649386238658577	0.000478320298551586	0.000718372392790647	0.000630931471947294	0.000552215577377332	0.000480324851280998
147	0.000328847410638838	0.000233107025262974	0.000334595478302119	0.000271064691282729	0.000209828277329638	0.000142524867620132	0.000157939497023448	0.000119467055440813	0.000662085190485031	0.000491224496166313	0.000642742901178694	0.000488285304771411	0.000655053105283392	0.000573642592774063	0.000594876008247683	0.000510345154486060
147.500000000000	0.000395449417856831	0.000295546407029842	0.000304947777693070	0.000228710833269803	0.000229623397832434	0.000170238036324046	0.000164014093062811	0.000127566516826631	0.000678514103400292	0.000507653409081574	0.000599561207559454	0.000456729451741966	0.000649022696949367	0.000578919200066335	0.000562485681105379	0.000477164819364676
148	0.000378798916052333	0.000316359534285465	0.000326124706699533	0.000254123148077558	0.000203889741178799	0.000130647795318454	0.000149840035637630	0.000113392459401450	0.000589797973657881	0.000441937757420529	0.000561362017050126	0.000405243586272872	0.000617363053195740	0.000535198739644658	0.000551425569398251	0.000451884564034097
148.500000000000	0.000407937294210204	0.000312196908834340	0.000364243178911167	0.000304947777693070	0.000229623397832434	0.000170238036324046	0.000133641112865994	9.51686712833597e-05	0.000734372407312181	0.000568440386868041	0.000566344520160038	0.000421851929972580	0.000655053105283392	0.000560074174022509	0.000574335800791588	0.000485064899155481
149	0.000374636290601208	0.000299709032480966	0.000304947777693070	0.000262593919680144	0.000211807789379918	0.000148463403770970	0.000182237881180901	0.000139715708905358	0.000678514103400292	0.000520796539413784	0.000554718679570243	0.000413547758122726	0.000677667136535983	0.000584949608400359	0.000543525489607445	0.000449514540096855
149.500000000000	0.000333010036089963	0.000245594901616347	0.000283770848686607	0.000220240061667217	0.000207848765279359	0.000130647795318454	0.000166038958409266	0.000125541651480177	0.000671942538234188	0.000492867387457839	0.000568005354530009	0.000418530261232638	0.000625654864655023	0.000541982949020436	0.000599616056122167	0.000515875210339625
150	0.000357985788796710	0.000295546407029842	0.000368478564712460	0.000304947777693070	0.000249418518335230	0.000170238036324046	0.000141740574251812	0.000101243267322723	0.000630870255946034	0.000466581126793421	0.000509876151581031	0.000378670236353339	0.000646007492782355	0.000549520959437966	0.000525355306088592	0.000441614460306049
150.500000000000	0.000416262545112453	0.000337172661541087	0.000368478564712460	0.000283770848686607	0.000241500470134112	0.000182115108625724	0.000178188150487993	0.000141740574251812	0.000665370973068083	0.000484652931000209	0.000488285304771411	0.000352096886433807	0.000587964812567371	0.000523137922976610	0.000539575449712042	0.000449514540096855
151	0.000353823163345585	0.000287221156127593	0.000376949336315045	0.000304947777693070	0.000219725837581036	0.000156381451972089	0.000147815170291176	0.000107317863362086	0.000640727603695191	0.000474795583251052	0.000576309526379863	0.000435138604932346	0.000582688205275100	0.000508815703183302	0.000519035242255947	0.000432924372536163
151.500000000000	0.000374636290601208	0.000287221156127593	0.000343066249904704	0.000275300077084022	0.000211807789379918	0.000160340476072648	0.000155914631676993	0.000117442190094359	0.000637441821112139	0.000478081365834104	0.000546414507720389	0.000390296076943135	0.000581180603191594	0.000495247284431747	0.000554585601314573	0.000465314699678467
152	0.000308034283383215	0.000245594901616347	0.000300712391891777	0.000258358533878851	0.000211807789379918	0.000144504379670411	0.000143765439598267	0.000107317863362086	0.000568440386868041	0.000435366192254425	0.000584613698229717	0.000433477770562375	0.000538213943811670	0.000472633253179156	0.000506395114590657	0.000414754189017309
152.500000000000	0.000303871657932091	0.000245594901616347	0.000368478564712460	0.000283770848686607	0.000192012668877122	0.000138565843519572	0.000147815170291176	0.000105292998015632	0.000594726647532460	0.000433723300962899	0.000541432004610476	0.000388635242573164	0.000581180603191594	0.000515599912559079	0.000529305345983995	0.000434504388494324
153	0.000278895905225344	0.000216456523458476	0.000317653935096948	0.000237181604872388	0.000152422427871530	0.000112832186865938	0.000141740574251812	0.000111367594054995	0.000616084234322299	0.000456723779044264	0.000484963636031470	0.000365383561393573	0.000574396393815816	0.000492232080264735	0.000501655066716174	0.000425024292745357
153.500000000000	0.000349660537894461	0.000283058530676468	0.000292241620289192	0.000245652376474973	0.000203889741178799	0.000148463403770970	0.000151864900984085	0.000109342728708541	0.000617727125613825	0.000458366670335791	0.000481641967291528	0.000373687733243427	0.000630177670905541	0.000541982949020436	0.000503235082674335	0.000426604308703518
154	0.000287221156127593	0.000220619148909600	0.000368478564712460	0.000300712391891777	0.000186074132726283	0.000140545355569852	8.50443445510874e-05	6.68205564329972e-05	0.000671942538234188	0.000502724735206996	0.000509876151581031	0.000375348567613398	0.000598518027151914	0.000537460142769917	0.000425814300724437	0.000361823654418910
154.500000000000	0.000283058530676468	0.000224781774360725	0.000296477006090485	0.000232946219071095	0.000178156084525165	0.000130647795318454	0.000129591382173086	9.31438059369052e-05	0.000599655321407038	0.000450152213878160	0.000511536985951002	0.000385313573833222	0.000576657796941075	0.000517861315684338	0.000538785441732962	0.000451884564034097
155	0.000274733279774219	0.000203968647105102	0.000228710833269803	0.000194827746859461	0.000158360964022369	0.000116791210966497	0.000133641112865994	8.50443445510874e-05	0.000517510756830731	0.000376222105759484	0.000556379513940213	0.000388635242573164	0.000566104582356533	0.000510323305266808	0.000507975130548819	0.000433714380515243
155.500000000000	0.000320522159736589	0.000241432276165223	0.000288006234487900	0.000245652376474973	0.000178156084525165	0.000112832186865938	0.000117442190094359	8.90940752439963e-05	0.000602941103990090	0.000456723779044264	0.000563022851420097	0.000423512764342550	0.000526906928185375	0.000468864247970391	0.000525355306088592	0.000435294396473404
156	0.000249757527067472	0.000195643396202853	0.000254123148077558	0.000207533904263339	0.000132627307368734	9.10575543128619e-05	0.000131616247519540	9.11189405904507e-05	0.000634156038529087	0.000494510278749366	0.000481641967291528	0.000352096886433807	0.000535952540686411	0.000468110446928638	0.000471634763511111	0.000402114061352020
156.500000000000	0.000228944399811849	0.000170667643496106	0.000220240061667217	0.000169415432051706	0.000152422427871530	0.000112832186865938	0.000125541651480177	9.31438059369052e-05	0.000583226408491777	0.000446866431295108	0.000529806164020681	0.000420191095602609	0.000529922132352387	0.000472633253179156	0.000475584803406514	0.000390263941665811
157	0.000324684785187714	0.000253920152518597	0.000321889320898241	0.000237181604872388	0.000156381451972089	0.000110852674815658	9.51686712833597e-05	7.49200178188151e-05	0.000530653887162940	0.000397579692549324	0.000518180323430885	0.000377009401983368	0.000532183535477646	0.000485447870888958	0.000492174970967207	0.000415544196996390
157.500000000000	0.000295546407029842	0.000237269650714098	0.000245652376474973	0.000186356975256876	0.000174197060424605	0.000128668283268174	0.000127566516826631	8.90940752439963e-05	0.000607869777864668	0.000479724257125630	0.000484963636031470	0.000365383561393573	0.000548767158396213	0.000488463075055970	0.000489804947029965	0.000410804149121906
158	0.000241432276165223	0.000208131272556227	0.000237181604872388	0.000177886203654291	0.000150442915821250	0.000120750235067056	0.000109342728708541	8.70692098975418e-05	0.000578297734617198	0.000407437040298481	0.000556379513940213	0.000401921917532930	0.000556305168813743	0.000480171263596686	0.000494544994904449	0.000425814300724437
158.500000000000	0.000370473665150083	0.000291383781578717	0.000203298518462047	0.000169415432051706	0.000166279012223487	0.000122729747117336	0.000107317863362086	7.89697485117240e-05	0.000558583039118885	0.000425508844505268	0.000503232814101148	0.000386974408203193	0.000538967744853423	0.000472633253179156	0.000476374811385595	0.000406854109226503
159	0.000357985788796710	0.000266408028871970	0.000237181604872388	0.000203298518462047	0.000140545355569852	9.89756025139803e-05	0.000113392459401450	7.08702871259061e-05	0.000550368582661254	0.000395936801257798	0.000503232814101148	0.000385313573833222	0.000532937336519399	0.000476402258387921	0.000481114859260079	0.000395793997519375
159.500000000000	0.000328847410638838	0.000216456523458476	0.000262593919680144	0.000194827746859461	0.000154401939921809	0.000128668283268174	0.000131616247519540	7.49200178188151e-05	0.000519153648122257	0.000377864997051010	0.000494928642251294	0.000373687733243427	0.000540475346936930	0.000486955472972464	0.000451884564034097	0.000372093758146957
160	0.000341335286992212	0.000266408028871970	0.000300712391891777	0.000237181604872388	0.000120750235067056	8.70985302123027e-05	8.70692098975418e-05	5.87210950471794e-05	0.000555297256535832	0.000405794149006954	0.000445103611152171	0.000322201867774332	0.000508061902141549	0.000457557232344095	0.000442404468285130	0.000372883766126038
160.500000000000	0.000374636290601208	0.000303871657932091	0.000232946219071095	0.000211769290064632	0.000144504379670411	0.000106893650715099	0.000111367594054995	8.70692098975418e-05	0.000556940147827358	0.000422223061922216	0.000498250310991236	0.000363722727023602	0.000500523891724018	0.000447004017759553	0.000432924372536163	0.000359453630481668
161	0.000341335286992212	0.000283058530676468	0.000304947777693070	0.000224475447468510	0.000160340476072648	0.000116791210966497	0.000109342728708541	8.30194792046329e-05	0.000550368582661254	0.000409079931590007	0.000473337795441674	0.000330506039624186	0.000521630320893104	0.000464341441719872	0.000424234284766276	0.000351553550690862
161.500000000000	0.000291383781578717	0.000208131272556227	0.000245652376474973	0.000194827746859461	0.000140545355569852	0.000102934626614540	0.000109342728708541	7.89697485117240e-05	0.000555297256535832	0.000422223061922216	0.000445103611152171	0.000338810211474040	0.000546505755270954	0.000485447870888958	0.000440824452326969	0.000373673774105119
162	0.000382961541503457	0.000291383781578717	0.000275300077084022	0.000228710833269803	0.000144504379670411	0.000116791210966497	8.09946138581784e-05	6.47956910865428e-05	0.000630870255946034	0.000460009561627317	0.000441781942412229	0.000323862702144303	0.000474894656304415	0.000423636185465208	0.000455834603929500	0.000377623814000521
162.500000000000	0.000299709032480966	0.000233107025262974	0.000313418549295655	0.000241416990673680	0.000126688771217895	8.90780422625823e-05	0.000103268132669178	7.28951524723606e-05	0.000553654365244306	0.000404151257715428	0.000481641967291528	0.000355418555173748	0.000465095242761626	0.000398760751087358	0.000441614460306049	0.000369723734209716
163	0.000378798916052333	0.000291383781578717	0.000249887762276266	0.000190592361058169	0.000114811698916217	8.11599940614639e-05	9.31438059369052e-05	6.88454217794517e-05	0.000548725691369728	0.000404151257715428	0.000391956911313106	0.000288985180374917	0.000508061902141549	0.000448511619843059	0.000458994635845822	0.000375253790063280
163.500000000000	0.000299709032480966	0.000249757527067472	0.000245652376474973	0.000186356975256876	0.000112832186865938	8.70985302123027e-05	9.51686712833597e-05	7.28951524723606e-05	0.000527368104579888	0.000410722822881533	0.000521501992170827	0.000367044395763544	0.000446250216717800	0.000398006950045605	0.000436084404452485	0.000369723734209716
164	0.000295546407029842	0.000241432276165223	0.000224475447468510	0.000199063132660754	0.000142524867620132	0.000118770723016776	8.09946138581784e-05	5.66962297007249e-05	0.000499438952623944	0.000376222105759484	0.000503232814101148	0.000360401058283661	0.000443235012550787	0.000401775955254370	0.000425814300724437	0.000364983686335232
164.500000000000	0.000370473665150083	0.000291383781578717	0.000216004675865925	0.000160944660449120	0.000146483891720691	0.000108873162765378	0.000113392459401450	7.69448831652695e-05	0.000583226408491777	0.000425508844505268	0.000470016126701732	0.000342131880213982	0.000473387054220909	0.000425897588590467	0.000458994635845822	0.000387893917728569
165	0.000216456523458476	0.000170667643496106	0.000271064691282729	0.000216004675865925	0.000150442915821250	0.000106893650715099	0.000115417324747904	7.69448831652695e-05	0.000499438952623944	0.000379507888342536	0.000448425279892112	0.000305593524074625	0.000466602844845132	0.000402529756296123	0.000414754189017309	0.000347603510795459
165.500000000000	0.000258082777969721	0.000199806021653978	0.000216004675865925	0.000182121589455584	0.000112832186865938	7.91804820111843e-05	9.92184019762686e-05	7.28951524723606e-05	0.000464938235501895	0.000356507410261170	0.000443442776782200	0.000323862702144303	0.000496001085473500	0.000450773022968318	0.000423444276787196	0.000361823654418910
166	0.000278895905225344	0.000224781774360725	0.000169415432051706	0.000135532345641364	0.000118770723016776	8.90780422625823e-05	6.47956910865428e-05	4.65719029684526e-05	0.000512582082956153	0.000372936323176432	0.000466694457961791	0.000357079389543719	0.000492985881306488	0.000437958405258516	0.000423444276787196	0.000349183526753620
166.500000000000	0.000249757527067472	0.000170667643496106	0.000144003117243950	0.000110120030833609	0.000122729747117336	8.70985302123027e-05	9.71935366298141e-05	7.49200178188151e-05	0.000487938713583261	0.000368007649301853	0.000446764445522141	0.000343792714583953	0.000504292896932784	0.000447004017759553	0.000422654268808115	0.000345233486858217
167	0.000308034283383215	0.000245594901616347	0.000190592361058169	0.000160944660449120	9.50165784134211e-05	7.32419458603454e-05	7.69448831652695e-05	5.46713643542704e-05	0.000476438474542578	0.000358150301552697	0.000390296076943135	0.000274037671045180	0.000449265420884812	0.000398006950045605	0.000430554348598921	0.000361823654418910
167.500000000000	0.000299709032480966	0.000253920152518597	0.000220240061667217	0.000173650817852998	0.000114811698916217	7.52214579106250e-05	0.000105292998015632	7.69448831652695e-05	0.000522439430705310	0.000399222583840850	0.000455068617371995	0.000338810211474040	0.000422882384423455	0.000375392918793014	0.000414754189017309	0.000338913423025573
168	0.000266408028871970	0.000208131272556227	0.000224475447468510	0.000186356975256876	7.72009699609046e-05	5.74058494581086e-05	0.000113392459401450	8.09946138581784e-05	0.000458366670335791	0.000358150301552697	0.000431816936192404	0.000330506039624186	0.000452280625051824	0.000401022154212617	0.000420284244870873	0.000349183526753620
168.500000000000	0.000166505018044981	0.000124878763533736	0.000245652376474973	0.000199063132660754	0.000108873162765378	7.91804820111843e-05	7.49200178188151e-05	4.45470376219981e-05	0.000476438474542578	0.000391008127383219	0.000448425279892112	0.000312236861554508	0.000439466007342022	0.000381423327127038	0.000398164021456617	0.000336543399088331
169	0.000149854516240483	0.000120716138082611	0.000203298518462047	0.000177886203654291	0.000122729747117336	8.90780422625823e-05	8.70692098975418e-05	6.88454217794517e-05	0.000510939191664627	0.000381150779634062	0.000471676961071703	0.000338810211474040	0.000413836771922419	0.000364839704208471	0.000396584005498456	0.000331013343234767
169.500000000000	0.000283058530676468	0.000253920152518597	0.000169415432051706	0.000135532345641364	0.000104914138664819	7.52214579106250e-05	7.49200178188151e-05	5.26464990078160e-05	0.000491224496166313	0.000387722344800167	0.000441781942412229	0.000328845205254216	0.000415344374005925	0.000373131515667755	0.000384733885812247	0.000330223335255686
170	0.000241432276165223	0.000208131272556227	0.000165180046250413	0.000131296959840072	0.000112832186865938	7.91804820111843e-05	7.69448831652695e-05	6.07459603936338e-05	0.000483010039708683	0.000364721866718801	0.000408565255012813	0.000302271855334683	0.000397253149003852	0.000343733275039386	0.000398954029435697	0.000328643319297525
170.500000000000	0.000220619148909600	0.000158179767142732	0.000199063132660754	0.000165180046250413	8.90780422625823e-05	6.92829217597862e-05	8.09946138581784e-05	6.68205564329972e-05	0.000446866431295108	0.000330221149596752	0.000393617745683076	0.000282341842895034	0.000433435599007998	0.000381423327127038	0.000383153869854086	0.000320743239506719
171	0.000237269650714098	0.000191480770751729	0.000216004675865925	0.000169415432051706	9.89756025139803e-05	6.92829217597862e-05	5.87210950471794e-05	4.65719029684526e-05	0.000466581126793421	0.000345007171220488	0.000398600248792989	0.000303932689704654	0.000425143787548714	0.000376146719834767	0.000393423973582133	0.000323113263443961
171.500000000000	0.000216456523458476	0.000149854516240483	0.000199063132660754	0.000165180046250413	9.89756025139803e-05	7.72009699609046e-05	9.31438059369052e-05	7.28951524723606e-05	0.000414008605464585	0.000325292475722174	0.000353757720803777	0.000272376836675209	0.000418359578172937	0.000367854908375483	0.000373673774105119	0.000308103111841430
172	0.000258082777969721	0.000216456523458476	0.000224475447468510	0.000169415432051706	7.91804820111843e-05	4.75082892067106e-05	7.89697485117240e-05	5.87210950471794e-05	0.000409079931590007	0.000300649106349282	0.000433477770562375	0.000335488542734099	0.000413836771922419	0.000363332102124965	0.000386313901770408	0.000317583207590397
172.500000000000	0.000241432276165223	0.000174830268947230	0.000131296959840072	9.31784876284381e-05	8.90780422625823e-05	7.52214579106250e-05	7.08702871259061e-05	4.45470376219981e-05	0.000414008605464585	0.000307220671515387	0.000440121108042258	0.000310576027184537	0.000438712206300269	0.000380669526085285	0.000362613662397990	0.000308103111841430
173	0.000283058530676468	0.000249757527067472	0.000190592361058169	0.000148238503045242	0.000100955114564260	6.33443856089474e-05	8.70692098975418e-05	6.07459603936338e-05	0.000392651018674745	0.000300649106349282	0.000348775217693865	0.000260750996085413	0.000388961337544569	0.000336949065663609	0.000371303750167877	0.000308103111841430
173.500000000000	0.000162342392593857	0.000137366639887110	0.000131296959840072	0.000122826188237487	7.12624338100658e-05	5.14673133072698e-05	6.47956910865428e-05	5.06216336613615e-05	0.000417294388047637	0.000336792714762857	0.000420191095602609	0.000325523536514274	0.000430420394840986	0.000378408122960026	0.000359453630481668	0.000289142920343495
174	0.000270570654323095	0.000212293898007351	0.000139767731442657	0.000118590802436194	0.000108873162765378	6.53238976592270e-05	7.49200178188151e-05	6.47956910865428e-05	0.000395936801257798	0.000290791758600125	0.000398600248792989	0.000279020174155092	0.000425897588590467	0.000380669526085285	0.000393423973582133	0.000331013343234767
174.500000000000	0.000183155519849479	0.000149854516240483	0.000160944660449120	0.000144003117243950	9.50165784134211e-05	6.33443856089474e-05	7.49200178188151e-05	6.07459603936338e-05	0.000402508366423902	0.000320363801847596	0.000380331070723310	0.000282341842895034	0.000420620981298196	0.000370870112542496	0.000385523893791327	0.000334173375151089
175	0.000262245403420846	0.000208131272556227	0.000216004675865925	0.000169415432051706	7.91804820111843e-05	4.94878012569902e-05	5.66962297007249e-05	3.64475762361803e-05	0.000438651974837477	0.000349935845095066	0.000381991905093281	0.000285663511634975	0.000418359578172937	0.000361070698999706	0.000347603510795459	0.000300203032050624
175.500000000000	0.000233107025262974	0.000149854516240483	0.000160944660449120	0.000135532345641364	7.32419458603454e-05	5.54263374078290e-05	7.49200178188151e-05	4.85967683149071e-05	0.000412365714173059	0.000307220671515387	0.000386974408203193	0.000274037671045180	0.000422882384423455	0.000375392918793014	0.000367353710272474	0.000321533247485800
176	0.000170667643496106	0.000133204014435985	0.000190592361058169	0.000127061574038779	5.93853615083882e-05	4.55287771564309e-05	6.88454217794517e-05	4.85967683149071e-05	0.000377864997051010	0.000289148867308599	0.000416869426862667	0.000308915192814566	0.000453034426093577	0.000393484143795087	0.000364983686335232	0.000309683127799591
176.500000000000	0.000220619148909600	0.000178992894398355	0.000152473888846535	0.000122826188237487	5.34468253575494e-05	3.95902410055921e-05	7.28951524723606e-05	6.07459603936338e-05	0.000379507888342536	0.000287505976017073	0.000363722727023602	0.000275698505415151	0.000421374782339949	0.000367101107333730	0.000367353710272474	0.000308103111841430
177	0.000170667643496106	0.000133204014435985	0.000173650817852998	0.000127061574038779	8.90780422625823e-05	7.52214579106250e-05	4.65719029684526e-05	3.23978455432714e-05	0.000402508366423902	0.000303934888932334	0.000358740223913690	0.000274037671045180	0.000451526824010071	0.000396499347962099	0.000361033646439829	0.000291512944280737
177.500000000000	0.000208131272556227	0.000166505018044981	0.000165180046250413	0.000127061574038779	6.92829217597862e-05	4.75082892067106e-05	7.89697485117240e-05	6.27708257400883e-05	0.000432080409671372	0.000325292475722174	0.000395278580053047	0.000280681008525063	0.000391976541711581	0.000342979473997633	0.000350763542711781	0.000293882968217979
178	0.000212293898007351	0.000183155519849479	0.000169415432051706	0.000135532345641364	9.10575543128619e-05	7.32419458603454e-05	5.26464990078160e-05	4.65719029684526e-05	0.000412365714173059	0.000322006693139122	0.000368705230133515	0.000284002677265004	0.000429666593799233	0.000379915725043532	0.000342073454941895	0.000293882968217979
178.500000000000	0.000174830268947230	0.000158179767142732	0.000169415432051706	0.000131296959840072	8.70985302123027e-05	6.73034097095066e-05	5.46713643542704e-05	3.84724415826348e-05	0.000371293431884906	0.000282577302142495	0.000342131880213982	0.000269055167935267	0.000361824500041459	0.000322626845870301	0.000377623814000521	0.000310473135778671
179	0.000178992894398355	0.000149854516240483	0.000186356975256876	0.000144003117243950	7.91804820111843e-05	5.74058494581086e-05	6.27708257400883e-05	5.06216336613615e-05	0.000427151735796794	0.000313792236681491	0.000338810211474040	0.000240820983645764	0.000443988813592540	0.000396499347962099	0.000339703431004653	0.000279662824594528
179.500000000000	0.000203968647105102	0.000166505018044981	0.000148238503045242	0.000131296959840072	8.70985302123027e-05	7.91804820111843e-05	7.49200178188151e-05	5.87210950471794e-05	0.000428794627088320	0.000348292953803540	0.000390296076943135	0.000298950186594742	0.000419113379214690	0.000373885316709508	0.000356293598565346	0.000297833008113382
180	0.000212293898007351	0.000170667643496106	0.000156709274647828	0.000127061574038779	5.93853615083882e-05	5.34468253575494e-05	5.26464990078160e-05	4.25221722755437e-05	0.000400865475132376	0.000305577780223860	0.000363722727023602	0.000249125155495618	0.000398006950045605	0.000359563096916200	0.000338913423025573	0.000286772896406254
180.500000000000	0.000154017141691608	0.000137366639887110	0.000122826188237487	0.000101649259231023	6.53238976592270e-05	5.34468253575494e-05	5.06216336613615e-05	4.04973069290892e-05	0.000328578258305226	0.000256291041478076	0.000310576027184537	0.000232516811795910	0.000410821567755407	0.000374639117751261	0.000323903271423041	0.000275712784699125
181	0.000191480770751729	0.000145691890789359	0.000122826188237487	0.000101649259231023	7.52214579106250e-05	6.33443856089474e-05	5.06216336613615e-05	3.64475762361803e-05	0.000412365714173059	0.000318720910556069	0.000343792714583953	0.000254107658605530	0.000409313965671901	0.000355040290665682	0.000312053151736833	0.000265442680971078
181.500000000000	0.000170667643496106	0.000137366639887110	0.000182121589455584	0.000139767731442657	8.90780422625823e-05	7.52214579106250e-05	6.07459603936338e-05	4.25221722755437e-05	0.000446866431295108	0.000369650540593380	0.000330506039624186	0.000235838480535852	0.000422128583381702	0.000374639117751261	0.000353923574628104	0.000304943079925107
182	0.000149854516240483	0.000116553512631487	0.000194827746859461	0.000152473888846535	3.76107289553125e-05	2.96926807541941e-05	4.85967683149071e-05	3.64475762361803e-05	0.000402508366423902	0.000328578258305226	0.000330506039624186	0.000247464321125647	0.000443988813592540	0.000400268353170864	0.000340493438983734	0.000275712784699125
182.500000000000	0.000149854516240483	0.000116553512631487	0.000144003117243950	0.000131296959840072	6.53238976592270e-05	5.54263374078290e-05	5.26464990078160e-05	3.44227108897258e-05	0.000381150779634062	0.000297363323766230	0.000318880199034391	0.000249125155495618	0.000370116311500743	0.000337702866705362	0.000318373215569477	0.000251222537347627
183	0.000166505018044981	0.000137366639887110	0.000135532345641364	0.000110120030833609	4.75082892067106e-05	4.55287771564309e-05	5.06216336613615e-05	3.64475762361803e-05	0.000348292953803540	0.000272719954393338	0.000300611020964712	0.000244142652385706	0.000406298761504888	0.000366347306291977	0.000312843159715913	0.000261492641075675
183.500000000000	0.000137366639887110	0.000108228261729238	0.000211769290064632	0.000182121589455584	3.56312169050329e-05	2.96926807541941e-05	4.45470376219981e-05	2.22735188109991e-05	0.000384436562217115	0.000297363323766230	0.000343792714583953	0.000260750996085413	0.000381423327127038	0.000351271285456917	0.000342863462920976	0.000281242840552690
184	0.000174830268947230	0.000141529265338234	0.000144003117243950	0.000122826188237487	3.95902410055921e-05	3.76107289553125e-05	4.85967683149071e-05	2.63232495039080e-05	0.000313792236681491	0.000259576824061129	0.000350436052063836	0.000260750996085413	0.000388207536502815	0.000345240877122892	0.000309683127799591	0.000266232688950158
184.500000000000	0.000141529265338234	0.000104065636278113	0.000139767731442657	0.000101649259231023	3.76107289553125e-05	3.16721928044737e-05	4.25221722755437e-05	3.03729801968169e-05	0.000364721866718801	0.000284220193434021	0.000391956911313106	0.000282341842895034	0.000404037358379629	0.000368608709417236	0.000326273295360283	0.000278082808636367
185	0.000166505018044981	0.000124878763533736	0.000148238503045242	0.000114355416634901	3.76107289553125e-05	2.57336566536349e-05	3.84724415826348e-05	2.63232495039080e-05	0.000328578258305226	0.000262862606644181	0.000327184370884245	0.000247464321125647	0.000400268353170864	0.000370116311500743	0.000320743239506719	0.000256752593201191
185.500000000000	0.000129041388984861	0.000104065636278113	0.000118590802436194	0.000105884645032316	4.94878012569902e-05	3.76107289553125e-05	3.44227108897258e-05	2.42983841574535e-05	0.000363078975427275	0.000295720432474704	0.000347114383323894	0.000249125155495618	0.000403283557337876	0.000370116311500743	0.000318373215569477	0.000271762744803723
186	0.000116553512631487	9.99030108269888e-05	0.000144003117243950	0.000131296959840072	5.54263374078290e-05	4.15697530558717e-05	6.27708257400883e-05	5.06216336613615e-05	0.000402508366423902	0.000345007171220488	0.000328845205254216	0.000250785989865589	0.000407806363588395	0.000365593505250224	0.000331013343234767	0.000278082808636367
186.500000000000	0.000137366639887110	0.000112390887180362	0.000118590802436194	0.000101649259231023	3.76107289553125e-05	3.16721928044737e-05	5.26464990078160e-05	3.64475762361803e-05	0.000397579692549324	0.000328578258305226	0.000298950186594742	0.000229195143055968	0.000400268353170864	0.000359563096916200	0.000305733087904188	0.000256752593201191
187	0.000137366639887110	0.000112390887180362	0.000127061574038779	0.000110120030833609	4.75082892067106e-05	4.15697530558717e-05	4.65719029684526e-05	3.84724415826348e-05	0.000284220193434021	0.000231647672105184	0.000325523536514274	0.000252446824235559	0.000380669526085285	0.000342979473997633	0.000321533247485800	0.000270182728845561
187.500000000000	8.32525090224907e-05	5.41141308646189e-05	0.000144003117243950	0.000118590802436194	5.14673133072698e-05	4.35492651061513e-05	4.65719029684526e-05	3.64475762361803e-05	0.000228361889522132	0.000182360933359401	0.000317219364664420	0.000242481818015735	0.000389715138586322	0.000339964269830621	0.000299413024071543	0.000249642521389466
188	0.000137366639887110	0.000108228261729238	0.000127061574038779	0.000114355416634901	2.96926807541941e-05	1.97951205027961e-05	5.46713643542704e-05	4.65719029684526e-05	0.000277648628267916	0.000213575867898397	0.000290646014744888	0.000229195143055968	0.000358055494832694	0.000327903453162572	0.000289932928322576	0.000241742441598660
188.500000000000	0.000120716138082611	7.49272581202416e-05	8.47077160258528e-05	8.04723302245602e-05	5.14673133072698e-05	4.35492651061513e-05	3.44227108897258e-05	2.22735188109991e-05	0.000261219715352655	0.000228361889522132	0.000325523536514274	0.000250785989865589	0.000343733275039386	0.000315842636494524	0.000285982888427173	0.000233052353828774
189	0.000170667643496106	0.000141529265338234	0.000114355416634901	9.74138734297307e-05	1.18770723016776e-05	1.18770723016776e-05	3.44227108897258e-05	2.42983841574535e-05	0.000279291519559442	0.000221790324356028	0.000335488542734099	0.000255768492975501	0.000334687662538350	0.000314335034411018	0.000265442680971078	0.000222782250100726
189.500000000000	0.000120716138082611	0.000104065636278113	0.000110120030833609	8.89431018271454e-05	2.57336566536349e-05	1.97951205027961e-05	5.26464990078160e-05	3.64475762361803e-05	0.000305577780223860	0.000238219237271289	0.000280681008525063	0.000202621793136436	0.000325642050037313	0.000292474804200179	0.000278872816615448	0.000243322457556821
190	0.000133204014435985	0.000104065636278113	0.000122826188237487	0.000105884645032316	2.77131687039145e-05	2.37541446033553e-05	4.04973069290892e-05	2.63232495039080e-05	0.000251362367603498	0.000202075628857714	0.000330506039624186	0.000232516811795910	0.000325642050037313	0.000295490008367192	0.000311263143757752	0.000255172577243030
190.500000000000	0.000120716138082611	0.000108228261729238	8.89431018271454e-05	8.47077160258528e-05	3.56312169050329e-05	2.37541446033553e-05	4.45470376219981e-05	3.44227108897258e-05	0.000225076106939080	0.000188932498525505	0.000297289352224771	0.000227534308685998	0.000338456667747115	0.000303028018784722	0.000288352912364415	0.000239372417661418
191	9.15777599247397e-05	5.82767563157435e-05	0.000110120030833609	7.62369444232675e-05	4.15697530558717e-05	2.96926807541941e-05	3.84724415826348e-05	2.42983841574535e-05	0.000318720910556069	0.000238219237271289	0.000308915192814566	0.000205943461876377	0.000344487076081139	0.000309812228160499	0.000316003191632236	0.000263072657033836
191.500000000000	0.000104065636278113	7.90898835713661e-05	0.000122826188237487	0.000110120030833609	2.77131687039145e-05	1.97951205027961e-05	3.64475762361803e-05	2.02486534645446e-05	0.000243147911145867	0.000192218281108557	0.000322201867774332	0.000237499314905822	0.000316596437536277	0.000293982406283686	0.000277292800657287	0.000229892321912451
192	0.000116553512631487	9.15777599247397e-05	8.04723302245602e-05	8.04723302245602e-05	1.97951205027961e-05	9.89756025139803e-06	3.44227108897258e-05	2.42983841574535e-05	0.000264505497935707	0.000220147433064502	0.000255768492975501	0.000186013449436728	0.000336949065663609	0.000310566029202252	0.000285982888427173	0.000239372417661418
192.500000000000	0.000112390887180362	9.57403853758643e-05	0.000131296959840072	0.000105884645032316	4.94878012569902e-05	3.76107289553125e-05	2.83481148503625e-05	2.22735188109991e-05	0.000233290563396711	0.000193861172400083	0.000300611020964712	0.000229195143055968	0.000329411055246078	0.000299259013575957	0.000294672976197060	0.000244902473514983
193	0.000120716138082611	9.99030108269888e-05	7.62369444232675e-05	7.20015586219749e-05	1.97951205027961e-05	1.38565843519572e-05	3.84724415826348e-05	2.02486534645446e-05	0.000243147911145867	0.000195504063691610	0.000290646014744888	0.000215908468096202	0.000301520416701216	0.000271368375031094	0.000290722936301657	0.000244112465535902
193.500000000000	0.000108228261729238	7.49272581202416e-05	0.000101649259231023	9.31784876284381e-05	2.96926807541941e-05	2.17746325530757e-05	4.45470376219981e-05	2.42983841574535e-05	0.000241505019854341	0.000193861172400083	0.000313897695924479	0.000225873474316027	0.000312827432327511	0.000286444395866155	0.000243322457556821	0.000208562106477275
194	0.000129041388984861	9.15777599247397e-05	8.47077160258528e-05	6.77661728206822e-05	2.77131687039145e-05	1.78156084525165e-05	1.82237881180901e-05	1.21491920787268e-05	0.000272719954393338	0.000220147433064502	0.000325523536514274	0.000244142652385706	0.000300766615659463	0.000271368375031094	0.000293882968217979	0.000244112465535902
194.500000000000	9.57403853758643e-05	8.32525090224907e-05	0.000118590802436194	0.000105884645032316	4.15697530558717e-05	2.17746325530757e-05	3.23978455432714e-05	2.22735188109991e-05	0.000266148389227233	0.000218504541772975	0.000272376836675209	0.000190995952546640	0.000301520416701216	0.000281921589615637	0.000254382569263950	0.000214882170309920
195	8.32525090224907e-05	6.66020072179925e-05	0.000101649259231023	7.62369444232675e-05	1.78156084525165e-05	9.89756025139803e-06	3.03729801968169e-05	2.02486534645446e-05	0.000310506454098439	0.000234933454688237	0.000280681008525063	0.000197639290026524	0.000296997610450698	0.000266091767738823	0.000282822856510851	0.000247272497452224
195.500000000000	9.99030108269888e-05	5.41141308646189e-05	0.000127061574038779	0.000105884645032316	4.15697530558717e-05	2.96926807541941e-05	3.03729801968169e-05	2.42983841574535e-05	0.000280934410850968	0.000218504541772975	0.000270716002305238	0.000214247633726231	0.000270614573989341	0.000244985338569738	0.000269392720866481	0.000229102313933371
196	8.32525090224907e-05	7.07646326691171e-05	8.89431018271454e-05	7.20015586219749e-05	2.17746325530757e-05	1.38565843519572e-05	3.03729801968169e-05	2.22735188109991e-05	0.000277648628267916	0.000207004302732293	0.000317219364664420	0.000242481818015735	0.000271368375031094	0.000242723935444479	0.000277292800657287	0.000234632369786935
196.500000000000	5.41141308646189e-05	4.57888799623699e-05	0.000139767731442657	0.000122826188237487	2.96926807541941e-05	2.37541446033553e-05	3.03729801968169e-05	1.61989227716357e-05	0.000215218759189923	0.000170860694318718	0.000292306849114858	0.000229195143055968	0.000265337966697070	0.000236693527110454	0.000276502792678206	0.000221202234142565
197	8.74151344736152e-05	7.90898835713661e-05	0.000114355416634901	9.31784876284381e-05	2.17746325530757e-05	1.58360964022369e-05	3.84724415826348e-05	3.03729801968169e-05	0.000256291041478076	0.000218504541772975	0.000287324346004946	0.000187674283806699	0.000228401715651171	0.000202018679189815	0.000282032848531770	0.000235422377766015
197.500000000000	6.24393817668680e-05	5.82767563157435e-05	9.31784876284381e-05	8.04723302245602e-05	2.17746325530757e-05	1.78156084525165e-05	2.63232495039080e-05	1.21491920787268e-05	0.000225076106939080	0.000175789368193296	0.000292306849114858	0.000212586799356261	0.000265337966697070	0.000232924521901689	0.000254382569263950	0.000204612066581873
198	6.24393817668680e-05	5.41141308646189e-05	0.000131296959840072	0.000101649259231023	2.96926807541941e-05	1.97951205027961e-05	3.84724415826348e-05	3.23978455432714e-05	0.000210290085315345	0.000165932020444139	0.000302271855334683	0.000214247633726231	0.000239708731277467	0.000201264878148062	0.000262282649054755	0.000223572258079807
198.500000000000	9.15777599247397e-05	8.32525090224907e-05	8.47077160258528e-05	8.04723302245602e-05	1.58360964022369e-05	9.89756025139803e-06	2.42983841574535e-05	2.22735188109991e-05	0.000202075628857714	0.000164289129152613	0.000282341842895034	0.000214247633726231	0.000240462532319220	0.000212571893774357	0.000285192880448093	0.000237792401703257
199	4.16262545112453e-05	3.74636290601208e-05	8.04723302245602e-05	6.35307870193896e-05	2.57336566536349e-05	2.57336566536349e-05	2.02486534645446e-05	1.41740574251812e-05	0.000216861650481449	0.000162646237861087	0.000297289352224771	0.000210925964986290	0.000225386511484159	0.000205033883356827	0.000252802553305788	0.000217252194247162
199.500000000000	4.57888799623699e-05	4.16262545112453e-05	7.62369444232675e-05	5.92954012180970e-05	1.58360964022369e-05	1.18770723016776e-05	2.83481148503625e-05	2.22735188109991e-05	0.000215218759189923	0.000190575389817031	0.000259090161715443	0.000164422602627108	0.000249508144820256	0.000219356103150135	0.000256752593201191	0.000214092162330840
200	5.82767563157435e-05	4.99515054134944e-05	9.31784876284381e-05	8.47077160258528e-05	3.56312169050329e-05	2.96926807541941e-05	2.42983841574535e-05	1.61989227716357e-05	0.000259576824061129	0.000193861172400083	0.000284002677265004	0.000194317621286582	0.000233678322943442	0.000203526281273321	0.000273342760761884	0.000230682329891532
200.500000000000	5.41141308646189e-05	3.74636290601208e-05	9.31784876284381e-05	7.62369444232675e-05	9.89756025139803e-06	5.93853615083882e-06	3.44227108897258e-05	2.22735188109991e-05	0.000205361411440766	0.000175789368193296	0.000205943461876377	0.000157779265147225	0.000214833296899616	0.000188450260438260	0.000263862665012917	0.000209352114456356
201	7.49272581202416e-05	5.82767563157435e-05	9.74138734297307e-05	8.04723302245602e-05	1.18770723016776e-05	3.95902410055921e-06	3.23978455432714e-05	2.22735188109991e-05	0.000225076106939080	0.000177432259484822	0.000224212639946056	0.000162761768257137	0.000232170720859936	0.000208049087523839	0.000250432529368547	0.000203822058602792
201.500000000000	7.49272581202416e-05	6.24393817668680e-05	9.31784876284381e-05	8.47077160258528e-05	1.38565843519572e-05	9.89756025139803e-06	3.44227108897258e-05	2.22735188109991e-05	0.000226718998230606	0.000179075150776348	0.000277359339785121	0.000209265130616319	0.000214079495857863	0.000189204061480013	0.000249642521389466	0.000204612066581873
202	8.32525090224907e-05	7.49272581202416e-05	8.47077160258528e-05	6.35307870193896e-05	1.97951205027961e-05	1.38565843519572e-05	2.83481148503625e-05	2.02486534645446e-05	0.000211932976606871	0.000165932020444139	0.000255768492975501	0.000184352615066757	0.000219356103150135	0.000196742071897543	0.000262282649054755	0.000228312305954290
202.500000000000	9.15777599247397e-05	6.24393817668680e-05	7.62369444232675e-05	6.77661728206822e-05	1.58360964022369e-05	1.18770723016776e-05	1.41740574251812e-05	1.21491920787268e-05	0.000223433215647554	0.000180718042067874	0.000290646014744888	0.000204282627506407	0.000211818092732604	0.000183173653145989	0.000228312305954290	0.000185651875083938
203	4.99515054134944e-05	3.74636290601208e-05	8.47077160258528e-05	7.20015586219749e-05	2.96926807541941e-05	2.37541446033553e-05	2.22735188109991e-05	1.01243267322723e-05	0.000195504063691610	0.000156074672694982	0.000247464321125647	0.000171065940106991	0.000191465464605272	0.000168851433352681	0.000269392720866481	0.000220412226163484
203.500000000000	7.90898835713661e-05	6.66020072179925e-05	8.47077160258528e-05	6.77661728206822e-05	1.58360964022369e-05	9.89756025139803e-06	1.82237881180901e-05	1.01243267322723e-05	0.000205361411440766	0.000147860216237352	0.000234177646165881	0.000195978455656553	0.000222371307317147	0.000200511077106309	0.000221202234142565	0.000191971938916583
204	5.82767563157435e-05	5.41141308646189e-05	0.000101649259231023	8.04723302245602e-05	1.58360964022369e-05	1.18770723016776e-05	6.07459603936338e-06	4.04973069290892e-06	0.000197146954983136	0.000164289129152613	0.000225873474316027	0.000177709277586874	0.000189204061480013	0.000171112836477940	0.000251222537347627	0.000204612066581873
204.500000000000	4.57888799623699e-05	3.33010036089963e-05	0.000105884645032316	8.47077160258528e-05	1.97951205027961e-05	1.38565843519572e-05	2.02486534645446e-05	1.41740574251812e-05	0.000225076106939080	0.000174146476901770	0.000264072664825355	0.000194317621286582	0.000182419852104236	0.000161313422935151	0.000251222537347627	0.000209352114456356
205	7.49272581202416e-05	5.82767563157435e-05	6.35307870193896e-05	3.38830864103411e-05	1.58360964022369e-05	7.91804820111843e-06	2.22735188109991e-05	2.02486534645446e-05	0.000230004780813658	0.000164289129152613	0.000230855977425939	0.000184352615066757	0.000212571893774357	0.000188450260438260	0.000236212385745096	0.000195131970832905
205.500000000000	6.24393817668680e-05	4.99515054134944e-05	8.47077160258528e-05	7.20015586219749e-05	1.38565843519572e-05	9.89756025139803e-06	2.83481148503625e-05	2.63232495039080e-05	0.000182360933359401	0.000136359977196669	0.000249125155495618	0.000194317621286582	0.000200511077106309	0.000174128040644952	0.000210142122435437	0.000172221739439568
206	7.07646326691171e-05	6.24393817668680e-05	6.77661728206822e-05	5.92954012180970e-05	2.37541446033553e-05	1.78156084525165e-05	1.82237881180901e-05	4.04973069290892e-06	0.000202075628857714	0.000167574911735665	0.000234177646165881	0.000169405105737020	0.000187696459396507	0.000166590030227422	0.000214092162330840	0.000180911827209455
206.500000000000	4.57888799623699e-05	3.74636290601208e-05	7.62369444232675e-05	6.77661728206822e-05	1.38565843519572e-05	9.89756025139803e-06	1.01243267322723e-05	1.01243267322723e-05	0.000151145998820404	0.000124859738155986	0.000224212639946056	0.000159440099517195	0.000195234469814037	0.000175635642728458	0.000210932130414517	0.000176961787314052
207	9.15777599247397e-05	7.49272581202416e-05	4.23538580129264e-05	3.38830864103411e-05	2.57336566536349e-05	2.17746325530757e-05	3.64475762361803e-05	2.42983841574535e-05	0.000180718042067874	0.000147860216237352	0.000230855977425939	0.000181030946326816	0.000177897045853717	0.000150760208350608	0.000219622218184404	0.000182491843167616
207.500000000000	8.32525090224907e-05	7.07646326691171e-05	7.62369444232675e-05	5.50600154168043e-05	2.37541446033553e-05	1.58360964022369e-05	2.02486534645446e-05	1.21491920787268e-05	0.000177432259484822	0.000119931064281408	0.000260750996085413	0.000190995952546640	0.000180158448978976	0.000156036815642879	0.000213302154351759	0.000176961787314052
208	2.91383781578717e-05	2.08131272556227e-05	9.31784876284381e-05	7.62369444232675e-05	2.37541446033553e-05	1.78156084525165e-05	1.41740574251812e-05	1.01243267322723e-05	0.000175789368193296	0.000128145520739038	0.000215908468096202	0.000154457596407283	0.000186188857313001	0.000161313422935151	0.000228312305954290	0.000188021899021180
208.500000000000	4.99515054134944e-05	4.16262545112453e-05	7.20015586219749e-05	5.92954012180970e-05	1.78156084525165e-05	1.18770723016776e-05	2.83481148503625e-05	2.22735188109991e-05	0.000152788890111930	0.000131431303322090	0.000252446824235559	0.000189335118176670	0.000154529213559373	0.000131161381265029	0.000198292002749228	0.000167481691565085
209	6.66020072179925e-05	5.41141308646189e-05	6.35307870193896e-05	4.23538580129264e-05	3.16721928044737e-05	1.97951205027961e-05	2.22735188109991e-05	2.02486534645446e-05	0.000170860694318718	0.000142931542362773	0.000179370111956845	0.000144492590187458	0.000168851433352681	0.000149252606267102	0.000217252194247162	0.000173011747418649
209.500000000000	8.32525090224907e-05	7.90898835713661e-05	5.92954012180970e-05	5.92954012180970e-05	5.93853615083882e-06	5.93853615083882e-06	2.22735188109991e-05	1.61989227716357e-05	0.000192218281108557	0.000157717563986509	0.000242481818015735	0.000187674283806699	0.000174128040644952	0.000157544417726385	0.000216462186268081	0.000178541803272213
210	4.16262545112453e-05	2.91383781578717e-05	8.47077160258528e-05	6.77661728206822e-05	2.77131687039145e-05	1.78156084525165e-05	3.03729801968169e-05	1.61989227716357e-05	0.000161003346569561	0.000128145520739038	0.000209265130616319	0.000157779265147225	0.000191465464605272	0.000174128040644952	0.000210932130414517	0.000176171779334971
210.500000000000	5.82767563157435e-05	4.99515054134944e-05	6.77661728206822e-05	5.92954012180970e-05	1.78156084525165e-05	1.38565843519572e-05	1.82237881180901e-05	1.61989227716357e-05	0.000165932020444139	0.000141288651071247	0.000200960958766465	0.000156118430777254	0.000177897045853717	0.000153021611475867	0.000218042202226242	0.000175381771355891
211	3.33010036089963e-05	1.66505018044981e-05	3.81184722116338e-05	2.54123148077558e-05	9.89756025139803e-06	7.91804820111843e-06	1.41740574251812e-05	1.21491920787268e-05	0.000172503585610244	0.000141288651071247	0.000237499314905822	0.000179370111956845	0.000171112836477940	0.000155283014601126	0.000207772098498195	0.000174591763376810
211.500000000000	5.41141308646189e-05	4.16262545112453e-05	5.50600154168043e-05	5.08246296155117e-05	9.89756025139803e-06	7.91804820111843e-06	2.02486534645446e-05	1.41740574251812e-05	0.000165932020444139	0.000124859738155986	0.000192656786916611	0.000137849252707575	0.000168097632310928	0.000137191789599053	0.000220412226163484	0.000187231891042100
212	6.24393817668680e-05	5.82767563157435e-05	3.38830864103411e-05	2.96477006090485e-05	5.93853615083882e-06	3.95902410055921e-06	2.83481148503625e-05	1.82237881180901e-05	0.000152788890111930	0.000131431303322090	0.000187674283806699	0.000149475093297371	0.000153775412517620	0.000131915182306782	0.000201452034665550	0.000167481691565085
212.500000000000	3.74636290601208e-05	3.33010036089963e-05	4.65892438142190e-05	2.96477006090485e-05	3.95902410055921e-06	1.97951205027961e-06	1.41740574251812e-05	8.09946138581784e-06	0.000100216368783094	8.37874558678327e-05	0.000222551805576085	0.000171065940106991	0.000172620438561446	0.000157544417726385	0.000205402074560953	0.000168271699544165
213	4.57888799623699e-05	3.33010036089963e-05	5.92954012180970e-05	3.81184722116338e-05	5.93853615083882e-06	1.97951205027961e-06	1.41740574251812e-05	8.09946138581784e-06	0.000165932020444139	0.000118288172989881	0.000199300124396494	0.000157779265147225	0.000163574826060410	0.000144729800016584	0.000203032050623711	0.000167481691565085
213.500000000000	4.16262545112453e-05	2.91383781578717e-05	8.04723302245602e-05	5.92954012180970e-05	1.58360964022369e-05	1.38565843519572e-05	6.07459603936338e-06	2.02486534645446e-06	0.000170860694318718	0.000144574433654300	0.000210925964986290	0.000164422602627108	0.000153775412517620	0.000139453192724312	0.000218832210205323	0.000182491843167616
214	5.82767563157435e-05	3.74636290601208e-05	5.08246296155117e-05	4.23538580129264e-05	1.97951205027961e-05	1.18770723016776e-05	1.61989227716357e-05	1.61989227716357e-05	0.000147860216237352	0.000119931064281408	0.000199300124396494	0.000159440099517195	0.000160559621893397	0.000143975998974831	0.000211722138393598	0.000177751795293132
214.500000000000	4.99515054134944e-05	4.16262545112453e-05	5.92954012180970e-05	5.08246296155117e-05	7.91804820111843e-06	5.93853615083882e-06	1.82237881180901e-05	1.21491920787268e-05	0.000161003346569561	0.000133074194613617	0.000234177646165881	0.000174387608846933	0.000167343831269175	0.000145483601058337	0.000211722138393598	0.000182491843167616
215	4.99515054134944e-05	4.16262545112453e-05	4.65892438142190e-05	3.81184722116338e-05	2.17746325530757e-05	1.78156084525165e-05	1.61989227716357e-05	8.09946138581784e-06	0.000154431781403456	0.000119931064281408	0.000200960958766465	0.000156118430777254	0.000131161381265029	0.000116085360429968	0.000191971938916583	0.000154841563899795
215.500000000000	7.07646326691171e-05	5.41141308646189e-05	8.47077160258528e-05	7.62369444232675e-05	1.38565843519572e-05	9.89756025139803e-06	2.02486534645446e-05	1.41740574251812e-05	0.000144574433654300	9.20019123254633e-05	0.000207604296246348	0.000151135927667342	0.000156036815642879	0.000132668983348535	0.000184071859125777	0.000153261547941634
216	4.16262545112453e-05	2.91383781578717e-05	3.38830864103411e-05	3.38830864103411e-05	9.89756025139803e-06	7.91804820111843e-06	2.02486534645446e-05	1.61989227716357e-05	0.000147860216237352	0.000111716607823777	0.000209265130616319	0.000144492590187458	0.000168851433352681	0.000143975998974831	0.000220412226163484	0.000176961787314052
216.500000000000	4.57888799623699e-05	3.33010036089963e-05	4.23538580129264e-05	3.38830864103411e-05	1.18770723016776e-05	5.93853615083882e-06	1.21491920787268e-05	1.01243267322723e-05	0.000144574433654300	0.000111716607823777	0.000234177646165881	0.000189335118176670	0.000155283014601126	0.000132668983348535	0.000180911827209455	0.000150101516025312
217	7.90898835713661e-05	5.82767563157435e-05	5.08246296155117e-05	4.65892438142190e-05	1.97951205027961e-05	1.97951205027961e-05	1.61989227716357e-05	1.61989227716357e-05	0.000110073716532251	0.000100216368783094	0.000179370111956845	0.000136188418337604	0.000159052019809891	0.000139453192724312	0.000200662026686470	0.000169061707523246
217.500000000000	3.74636290601208e-05	3.33010036089963e-05	5.08246296155117e-05	3.38830864103411e-05	1.58360964022369e-05	7.91804820111843e-06	1.82237881180901e-05	1.01243267322723e-05	0.000129788412030564	8.87161297424111e-05	0.000192656786916611	0.000131205915227692	0.000140960794807818	0.000123623370847499	0.000211722138393598	0.000180121819230374
218	1.66505018044981e-05	1.66505018044981e-05	3.81184722116338e-05	3.38830864103411e-05	1.97951205027961e-05	1.38565843519572e-05	1.21491920787268e-05	8.09946138581784e-06	0.000128145520739038	0.000110073716532251	0.000215908468096202	0.000154457596407283	0.000174128040644952	0.000143222197933078	0.000186441883063019	0.000158001595816118
218.500000000000	2.49757527067472e-05	2.49757527067472e-05	7.20015586219749e-05	5.92954012180970e-05	1.58360964022369e-05	1.58360964022369e-05	8.09946138581784e-06	6.07459603936338e-06	0.000123216846864460	0.000101859260074620	0.000186013449436728	0.000142831755817488	0.000158298218768138	0.000141714595849571	0.000206982090519114	0.000184071859125777
219	3.33010036089963e-05	2.91383781578717e-05	5.50600154168043e-05	4.23538580129264e-05	5.93853615083882e-06	5.93853615083882e-06	1.21491920787268e-05	1.01243267322723e-05	0.000152788890111930	0.000116645281698355	0.000182691780696786	0.000139510087077546	0.000140206993766065	0.000119100564596980	0.000194341962853825	0.000172221739439568
219.500000000000	4.16262545112453e-05	4.16262545112453e-05	2.96477006090485e-05	2.54123148077558e-05	2.57336566536349e-05	2.17746325530757e-05	6.07459603936338e-06	4.04973069290892e-06	0.000152788890111930	0.000124859738155986	0.000220890971206115	0.000157779265147225	0.000154529213559373	0.000137945590640806	0.000178541803272213	0.000146151476129909
220	4.99515054134944e-05	4.57888799623699e-05	4.65892438142190e-05	3.81184722116338e-05	1.38565843519572e-05	9.89756025139803e-06	2.02486534645446e-05	8.09946138581784e-06	0.000110073716532251	8.21445645763066e-05	0.000202621793136436	0.000146153424557429	0.000143975998974831	0.000129653779181523	0.000158001595816118	0.000132721340485539
220.500000000000	3.74636290601208e-05	3.33010036089963e-05	6.35307870193896e-05	5.50600154168043e-05	1.58360964022369e-05	7.91804820111843e-06	4.04973069290892e-06	4.04973069290892e-06	0.000124859738155986	0.000105145042657672	0.000167744271367049	0.000124562577747809	0.000144729800016584	0.000124377171889252	0.000172221739439568	0.000142991444213587
221	2.08131272556227e-05	2.08131272556227e-05	4.23538580129264e-05	3.38830864103411e-05	1.97951205027961e-05	1.58360964022369e-05	1.41740574251812e-05	1.01243267322723e-05	0.000115002390406829	9.85734774915679e-05	0.000176048443216903	0.000129545080857721	0.000141714595849571	0.000122869569805745	0.000195131970832905	0.000169061707523246
221.500000000000	2.49757527067472e-05	2.08131272556227e-05	4.65892438142190e-05	4.23538580129264e-05	9.89756025139803e-06	7.91804820111843e-06	2.22735188109991e-05	1.21491920787268e-05	0.000118288172989881	9.03590210339372e-05	0.000204282627506407	0.000154457596407283	0.000146991203141843	0.000128899978139770	0.000165111667627843	0.000139831412297264
222	3.74636290601208e-05	2.08131272556227e-05	4.23538580129264e-05	3.81184722116338e-05	1.18770723016776e-05	9.89756025139803e-06	1.82237881180901e-05	1.61989227716357e-05	0.000111716607823777	9.69305862000417e-05	0.000177709277586874	0.000127884246487751	0.000130407580223276	0.000110808753137697	0.000184861867104858	0.000154841563899795
222.500000000000	2.91383781578717e-05	2.08131272556227e-05	5.08246296155117e-05	3.81184722116338e-05	1.58360964022369e-05	1.18770723016776e-05	1.21491920787268e-05	4.04973069290892e-06	0.000124859738155986	0.000100216368783094	0.000162761768257137	0.000124562577747809	0.000165082428143916	0.000140960794807818	0.000175381771355891	0.000150101516025312
223	1.66505018044981e-05	1.66505018044981e-05	6.35307870193896e-05	4.65892438142190e-05	1.58360964022369e-05	1.18770723016776e-05	8.09946138581784e-06	6.07459603936338e-06	0.000123216846864460	0.000110073716532251	0.000195978455656553	0.000137849252707575	0.000125130972931005	0.000106285946887179	0.000176961787314052	0.000157211587837037
223.500000000000	2.49757527067472e-05	2.08131272556227e-05	2.11769290064632e-05	1.27061574038779e-05	1.78156084525165e-05	1.58360964022369e-05	2.83481148503625e-05	2.02486534645446e-05	0.000124859738155986	0.000105145042657672	0.000152796762037312	0.000116258405897955	0.000143975998974831	0.000129653779181523	0.000157211587837037	0.000128771300590136
224	3.33010036089963e-05	2.91383781578717e-05	4.23538580129264e-05	2.96477006090485e-05	1.78156084525165e-05	1.18770723016776e-05	6.07459603936338e-06	4.04973069290892e-06	0.000131431303322090	0.000108430825240725	0.000195978455656553	0.000147814258927400	0.000120608166680486	0.000107793548970685	0.000181701835188535	0.000153261547941634
224.500000000000	2.49757527067472e-05	1.66505018044981e-05	4.23538580129264e-05	3.81184722116338e-05	2.17746325530757e-05	1.58360964022369e-05	1.01243267322723e-05	1.01243267322723e-05	0.000118288172989881	9.69305862000417e-05	0.000195978455656553	0.000149475093297371	0.000122115768763992	0.000107793548970685	0.000192761946895664	0.000161161627732440
225	2.08131272556227e-05	2.08131272556227e-05	3.38830864103411e-05	3.38830864103411e-05	1.38565843519572e-05	1.38565843519572e-05	1.82237881180901e-05	1.41740574251812e-05	0.000133074194613617	0.000101859260074620	0.000137849252707575	0.000102971730938189	0.000133422784390288	0.000123623370847499	0.000150891524004392	0.000123241244736572
225.500000000000	4.99515054134944e-05	3.74636290601208e-05	1.69415432051706e-05	1.27061574038779e-05	1.58360964022369e-05	1.58360964022369e-05	8.09946138581784e-06	6.07459603936338e-06	0.000106787933949199	7.55729994102020e-05	0.000137849252707575	0.000102971730938189	0.000118346763555227	0.000101009339594907	0.000171431731460488	0.000155631571878876
226	8.32525090224907e-06	4.16262545112453e-06	4.65892438142190e-05	3.38830864103411e-05	1.58360964022369e-05	1.18770723016776e-05	1.21491920787268e-05	8.09946138581784e-06	0.000116645281698355	9.03590210339372e-05	0.000161100933887166	0.000127884246487751	0.000162821025018657	0.000145483601058337	0.000173801755397730	0.000143781452192667
226.500000000000	2.49757527067472e-05	2.08131272556227e-05	4.23538580129264e-05	2.96477006090485e-05	7.91804820111843e-06	5.93853615083882e-06	1.01243267322723e-05	4.04973069290892e-06	0.000121573955572934	9.20019123254633e-05	0.000182691780696786	0.000131205915227692	0.000133422784390288	0.000116085360429968	0.000157211587837037	0.000133511348464620
227	3.33010036089963e-05	3.33010036089963e-05	5.92954012180970e-05	3.81184722116338e-05	1.18770723016776e-05	7.91804820111843e-06	1.01243267322723e-05	1.01243267322723e-05	0.000119931064281408	9.36448036169895e-05	0.000182691780696786	0.000132866749597663	0.000122869569805745	0.000108547350012438	0.000148521500067151	0.000131931332506458
227.500000000000	4.57888799623699e-05	3.74636290601208e-05	4.23538580129264e-05	3.81184722116338e-05	5.93853615083882e-06	3.95902410055921e-06	1.21491920787268e-05	1.01243267322723e-05	0.000144574433654300	0.000118288172989881	0.000171065940106991	0.000124562577747809	0.000116839161471721	0.000104024543761919	0.000179331811251294	0.000151681531983473
228	4.57888799623699e-05	3.74636290601208e-05	4.23538580129264e-05	3.38830864103411e-05	3.95902410055921e-06	3.95902410055921e-06	8.09946138581784e-06	4.04973069290892e-06	0.000110073716532251	8.54303471593588e-05	0.000200960958766465	0.000146153424557429	0.000118346763555227	0.000104778344803673	0.000169061707523246	0.000135881372401861
228.500000000000	3.33010036089963e-05	2.49757527067472e-05	5.50600154168043e-05	4.65892438142190e-05	7.91804820111843e-06	3.95902410055921e-06	8.09946138581784e-06	4.04973069290892e-06	0.000118288172989881	0.000100216368783094	0.000162761768257137	0.000107954234048101	0.000104024543761919	8.97023239686117e-05	0.000152471539962554	0.000127981292611055
229	2.08131272556227e-05	2.08131272556227e-05	6.77661728206822e-05	6.35307870193896e-05	1.18770723016776e-05	7.91804820111843e-06	1.41740574251812e-05	8.09946138581784e-06	8.05016732847804e-05	7.22872168271498e-05	0.000179370111956845	0.000129545080857721	0.000122115768763992	0.000110808753137697	0.000159581611774279	0.000132721340485539
229.500000000000	4.16262545112453e-05	2.91383781578717e-05	3.38830864103411e-05	2.96477006090485e-05	5.93853615083882e-06	5.93853615083882e-06	1.01243267322723e-05	6.07459603936338e-06	0.000151145998820404	0.000124859738155986	0.000152796762037312	0.000102971730938189	0.000119854365638733	0.000107793548970685	0.000153261547941634	0.000130351316548297
230	3.33010036089963e-05	2.91383781578717e-05	3.38830864103411e-05	3.38830864103411e-05	7.91804820111843e-06	5.93853615083882e-06	1.01243267322723e-05	6.07459603936338e-06	0.000123216846864460	9.85734774915679e-05	0.000179370111956845	0.000129545080857721	0.000100255538553154	8.66871198015996e-05	0.000165901675606924	0.000145361468150828
230.500000000000	3.33010036089963e-05	2.91383781578717e-05	3.38830864103411e-05	2.54123148077558e-05	3.95902410055921e-06	1.97951205027961e-06	2.02486534645446e-06	2.02486534645446e-06	0.000113359499115303	8.70732384508849e-05	0.000190995952546640	0.000142831755817488	0.000128899978139770	0.000112316355221203	0.000166691683586004	0.000131141324527378
231	1.66505018044981e-05	1.66505018044981e-05	1.27061574038779e-05	4.23538580129264e-06	1.97951205027961e-06	0	1.01243267322723e-05	8.09946138581784e-06	0.000105145042657672	9.69305862000417e-05	0.000169405105737020	0.000126223412117780	0.000127392376056264	0.000116085360429968	0.000158791603795198	0.000132721340485539
231.500000000000	2.91383781578717e-05	2.91383781578717e-05	2.96477006090485e-05	2.54123148077558e-05	5.93853615083882e-06	5.93853615083882e-06	1.01243267322723e-05	2.02486534645446e-06	8.21445645763066e-05	7.06443255356236e-05	0.000151135927667342	0.000117919240267926	0.000122115768763992	0.000110808753137697	0.000151681531983473	0.000121661228778411
232	2.49757527067472e-05	2.08131272556227e-05	1.69415432051706e-05	1.27061574038779e-05	9.89756025139803e-06	1.97951205027961e-06	1.61989227716357e-05	8.09946138581784e-06	0.000110073716532251	9.69305862000417e-05	0.000157779265147225	0.000111275902788043	0.000117592962513474	0.000107039747928932	0.000150891524004392	0.000122451236757491
232.500000000000	2.49757527067472e-05	2.08131272556227e-05	3.38830864103411e-05	1.69415432051706e-05	9.89756025139803e-06	7.91804820111843e-06	1.01243267322723e-05	8.09946138581784e-06	8.05016732847804e-05	5.75011952034146e-05	0.000142831755817488	0.000102971730938189	0.000125130972931005	0.000107039747928932	0.000159581611774279	0.000136671380380942
233	2.49757527067472e-05	2.08131272556227e-05	2.54123148077558e-05	2.11769290064632e-05	9.89756025139803e-06	5.93853615083882e-06	1.41740574251812e-05	8.09946138581784e-06	9.85734774915679e-05	7.88587819932543e-05	0.000195978455656553	0.000149475093297371	0.000118346763555227	0.000108547350012438	0.000147731492088070	0.000126401276652894
233.500000000000	2.49757527067472e-05	2.49757527067472e-05	4.65892438142190e-05	3.38830864103411e-05	7.91804820111843e-06	7.91804820111843e-06	6.07459603936338e-06	2.02486534645446e-06	0.000108430825240725	9.03590210339372e-05	0.000161100933887166	0.000116258405897955	0.000111562554179450	0.000100255538553154	0.000148521500067151	0.000117711188883008
234	3.33010036089963e-05	2.91383781578717e-05	5.50600154168043e-05	3.38830864103411e-05	9.89756025139803e-06	7.91804820111843e-06	8.09946138581784e-06	4.04973069290892e-06	9.52876949085156e-05	8.05016732847804e-05	0.000154457596407283	9.30067247183640e-05	0.000113070156262956	9.87479364696482e-05	0.000142201436234506	0.000123241244736572
234.500000000000	2.49757527067472e-05	2.08131272556227e-05	5.08246296155117e-05	4.23538580129264e-05	3.95902410055921e-06	0	8.09946138581784e-06	4.04973069290892e-06	0.000113359499115303	8.54303471593588e-05	0.000154457596407283	0.000112936737158013	0.000119100564596980	0.000106285946887179	0.000159581611774279	0.000131141324527378
235	3.74636290601208e-05	3.33010036089963e-05	3.81184722116338e-05	2.96477006090485e-05	1.58360964022369e-05	1.38565843519572e-05	1.21491920787268e-05	8.09946138581784e-06	0.000110073716532251	9.20019123254633e-05	0.000131205915227692	9.63283934583056e-05	0.000123623370847499	0.000116085360429968	0.000148521500067151	0.000120081212820249
235.500000000000	1.66505018044981e-05	1.66505018044981e-05	1.27061574038779e-05	1.27061574038779e-05	1.97951205027961e-06	1.97951205027961e-06	1.41740574251812e-05	1.01243267322723e-05	9.03590210339372e-05	7.55729994102020e-05	0.000164422602627108	0.000131205915227692	0.000119100564596980	0.000107793548970685	0.000150101516025312	0.000132721340485539
236	2.08131272556227e-05	1.66505018044981e-05	3.38830864103411e-05	2.11769290064632e-05	7.91804820111843e-06	3.95902410055921e-06	8.09946138581784e-06	8.09946138581784e-06	9.85734774915679e-05	7.88587819932543e-05	0.000157779265147225	0.000122901743377838	0.000125130972931005	0.000115331559388215	0.000139831412297264	0.000117711188883008
236.500000000000	2.08131272556227e-05	1.66505018044981e-05	2.11769290064632e-05	2.11769290064632e-05	5.93853615083882e-06	3.95902410055921e-06	1.61989227716357e-05	1.41740574251812e-05	8.54303471593588e-05	7.06443255356236e-05	0.000154457596407283	0.000114597571527984	0.000110808753137697	9.49789312608830e-05	0.000151681531983473	0.000127981292611055
237	2.08131272556227e-05	2.08131272556227e-05	1.69415432051706e-05	8.47077160258528e-06	3.95902410055921e-06	3.95902410055921e-06	1.41740574251812e-05	6.07459603936338e-06	8.87161297424111e-05	6.73585429525714e-05	0.000162761768257137	0.000126223412117780	0.000113070156262956	0.000104024543761919	0.000169061707523246	0.000142991444213587
237.500000000000	1.66505018044981e-05	1.24878763533736e-05	8.47077160258528e-06	8.47077160258528e-06	1.38565843519572e-05	7.91804820111843e-06	1.21491920787268e-05	8.09946138581784e-06	8.54303471593588e-05	5.42154126203623e-05	0.000139510087077546	0.000104632565308160	0.000101763140636660	9.12099260521178e-05	0.000148521500067151	0.000125611268673814
238	2.91383781578717e-05	2.91383781578717e-05	2.11769290064632e-05	2.11769290064632e-05	7.91804820111843e-06	3.95902410055921e-06	6.07459603936338e-06	4.04973069290892e-06	9.03590210339372e-05	7.06443255356236e-05	0.000137849252707575	0.000104632565308160	0.000119100564596980	0.000104778344803673	0.000137461388360022	0.000116131172924847
238.500000000000	4.16262545112453e-06	4.16262545112453e-06	2.96477006090485e-05	1.69415432051706e-05	1.97951205027961e-06	1.97951205027961e-06	4.04973069290892e-06	4.04973069290892e-06	0.000106787933949199	8.87161297424111e-05	0.000161100933887166	0.000112936737158013	0.000110054952095944	0.000100255538553154	0.000139041404318184	0.000124821260694733
239	1.66505018044981e-05	8.32525090224907e-06	2.54123148077558e-05	1.69415432051706e-05	9.89756025139803e-06	5.93853615083882e-06	1.01243267322723e-05	8.09946138581784e-06	8.87161297424111e-05	6.90014342440975e-05	0.000116258405897955	9.46675590883348e-05	0.000113823957304709	0.000102516941678413	0.000145361468150828	0.000124031252715652
239.500000000000	2.91383781578717e-05	1.66505018044981e-05	3.38830864103411e-05	2.11769290064632e-05	3.95902410055921e-06	3.95902410055921e-06	1.41740574251812e-05	1.01243267322723e-05	0.000123216846864460	0.000105145042657672	0.000129545080857721	8.96850559784224e-05	0.000118346763555227	0.000104778344803673	0.000145361468150828	0.000124031252715652
240	1.66505018044981e-05	1.66505018044981e-05	2.96477006090485e-05	2.11769290064632e-05	7.91804820111843e-06	5.93853615083882e-06	8.09946138581784e-06	2.02486534645446e-06	9.36448036169895e-05	8.05016732847804e-05	0.000162761768257137	0.000124562577747809	0.000111562554179450	0.000101763140636660	0.000140621420276345	0.000115341164945766
240.500000000000	3.74636290601208e-05	3.33010036089963e-05	3.81184722116338e-05	3.38830864103411e-05	5.93853615083882e-06	1.97951205027961e-06	8.09946138581784e-06	6.07459603936338e-06	0.000100216368783094	7.55729994102020e-05	0.000169405105737020	0.000126223412117780	0.000112316355221203	0.000107039747928932	0.000129561308569217	0.000104281053238638
241	1.24878763533736e-05	1.24878763533736e-05	4.23538580129264e-05	3.38830864103411e-05	1.97951205027961e-06	1.97951205027961e-06	8.09946138581784e-06	4.04973069290892e-06	9.20019123254633e-05	6.57156516610452e-05	0.000129545080857721	9.96500621982472e-05	0.000118346763555227	0.000110808753137697	0.000140621420276345	0.000114551156966685
241.500000000000	2.91383781578717e-05	1.66505018044981e-05	4.23538580129264e-05	2.11769290064632e-05	7.91804820111843e-06	3.95902410055921e-06	2.02486534645446e-06	0	8.54303471593588e-05	6.40727603695191e-05	0.000111275902788043	8.63633872384809e-05	0.000100255538553154	9.12099260521178e-05	0.000138251396339103	0.000120871220799330
242	8.32525090224907e-06	8.32525090224907e-06	1.69415432051706e-05	1.69415432051706e-05	9.89756025139803e-06	5.93853615083882e-06	6.07459603936338e-06	6.07459603936338e-06	0.000113359499115303	7.55729994102020e-05	0.000149475093297371	0.000107954234048101	0.000112316355221203	0.000101763140636660	0.000141411428255425	0.000119291204841169
242.500000000000	2.49757527067472e-05	1.66505018044981e-05	2.96477006090485e-05	2.54123148077558e-05	3.95902410055921e-06	3.95902410055921e-06	1.01243267322723e-05	6.07459603936338e-06	9.85734774915679e-05	7.55729994102020e-05	0.000146153424557429	0.000102971730938189	0.000115331559388215	0.000105532145845426	0.000124821260694733	0.000105071061217718
243	1.66505018044981e-05	1.66505018044981e-05	2.11769290064632e-05	1.69415432051706e-05	5.93853615083882e-06	0	6.07459603936338e-06	4.04973069290892e-06	8.54303471593588e-05	6.73585429525714e-05	0.000127884246487751	9.79892278282764e-05	0.000107793548970685	9.87479364696482e-05	0.000125611268673814	0.000105861069196799
243.500000000000	2.08131272556227e-05	1.66505018044981e-05	3.38830864103411e-05	3.38830864103411e-05	9.89756025139803e-06	7.91804820111843e-06	8.09946138581784e-06	6.07459603936338e-06	8.05016732847804e-05	6.24298690779930e-05	0.000141170921447517	0.000102971730938189	8.51795177180935e-05	7.83953083423161e-05	0.000131931332506458	0.000110601117071282
244	3.33010036089963e-05	2.49757527067472e-05	4.23538580129264e-05	4.23538580129264e-05	5.93853615083882e-06	3.95902410055921e-06	8.09946138581784e-06	6.07459603936338e-06	8.70732384508849e-05	6.90014342440975e-05	0.000124562577747809	8.47025528685101e-05	0.000106285946887179	8.97023239686117e-05	0.000124821260694733	0.000108231093134041
244.500000000000	2.08131272556227e-05	1.66505018044981e-05	3.38830864103411e-05	2.54123148077558e-05	3.95902410055921e-06	1.97951205027961e-06	8.09946138581784e-06	6.07459603936338e-06	0.000110073716532251	8.21445645763066e-05	0.000127884246487751	9.63283934583056e-05	0.000110054952095944	0.000101763140636660	0.000139041404318184	0.000123241244736572
245	3.33010036089963e-05	2.49757527067472e-05	2.96477006090485e-05	2.54123148077558e-05	7.91804820111843e-06	7.91804820111843e-06	4.04973069290892e-06	4.04973069290892e-06	9.85734774915679e-05	8.21445645763066e-05	0.000149475093297371	0.000111275902788043	0.000110054952095944	9.95017375114012e-05	0.000128771300590136	0.000112181133029444
245.500000000000	4.16262545112453e-06	4.16262545112453e-06	2.54123148077558e-05	2.11769290064632e-05	0	0	2.02486534645446e-06	2.02486534645446e-06	8.70732384508849e-05	7.22872168271498e-05	0.000151135927667342	0.000107954234048101	0.000101763140636660	9.72403343861421e-05	0.000132721340485539	0.000114551156966685
246	8.32525090224907e-06	4.16262545112453e-06	2.96477006090485e-05	2.11769290064632e-05	1.97951205027961e-06	1.97951205027961e-06	4.04973069290892e-06	4.04973069290892e-06	9.36448036169895e-05	7.88587819932543e-05	0.000147814258927400	0.000109615068418072	0.000109301151054191	9.87479364696482e-05	0.000135091364422781	0.000115341164945766
246.500000000000	4.16262545112453e-06	0	3.38830864103411e-05	2.54123148077558e-05	1.38565843519572e-05	5.93853615083882e-06	4.04973069290892e-06	4.04973069290892e-06	9.03590210339372e-05	7.06443255356236e-05	0.000151135927667342	0.000112936737158013	0.000117592962513474	0.000107793548970685	0.000149311508046231	0.000133511348464620
247	1.24878763533736e-05	4.16262545112453e-06	1.27061574038779e-05	8.47077160258528e-06	7.91804820111843e-06	3.95902410055921e-06	0	0	0.000113359499115303	9.85734774915679e-05	0.000171065940106991	0.000126223412117780	0.000114577758346462	0.000105532145845426	0.000145361468150828	0.000120081212820249
247.500000000000	2.08131272556227e-05	1.66505018044981e-05	2.96477006090485e-05	2.54123148077558e-05	1.97951205027961e-06	1.97951205027961e-06	4.04973069290892e-06	2.02486534645446e-06	8.37874558678327e-05	6.24298690779930e-05	0.000176048443216903	0.000132866749597663	8.97023239686117e-05	8.66871198015996e-05	0.000159581611774279	0.000137461388360022
248	2.49757527067472e-05	2.08131272556227e-05	2.54123148077558e-05	2.11769290064632e-05	1.97951205027961e-06	1.97951205027961e-06	6.07459603936338e-06	6.07459603936338e-06	8.87161297424111e-05	7.39301081186759e-05	0.000159440099517195	0.000124562577747809	0.000124377171889252	0.000115331559388215	0.000158791603795198	0.000135091364422781
248.500000000000	2.91383781578717e-05	2.91383781578717e-05	5.92954012180970e-05	4.65892438142190e-05	3.95902410055921e-06	3.95902410055921e-06	2.02486534645446e-06	2.02486534645446e-06	0.000101859260074620	8.70732384508849e-05	0.000172726774476962	0.000139510087077546	0.000106285946887179	9.72403343861421e-05	0.000157211587837037	0.000142201436234506
249	1.24878763533736e-05	8.32525090224907e-06	1.27061574038779e-05	8.47077160258528e-06	5.93853615083882e-06	3.95902410055921e-06	2.02486534645446e-06	2.02486534645446e-06	0.000113359499115303	8.54303471593588e-05	0.000186013449436728	0.000141170921447517	0.000171112836477940	0.000156790616684632	0.000228312305954290	0.000214882170309920
249.500000000000	3.74636290601208e-05	2.49757527067472e-05	3.38830864103411e-05	2.11769290064632e-05	3.95902410055921e-06	1.97951205027961e-06	1.21491920787268e-05	1.01243267322723e-05	0.000147860216237352	0.000110073716532251	0.000204282627506407	0.000104632565308160	6.18116854237493e-05	5.50274760479719e-05	0.000109021101113121	8.61108697197842e-05
250	8.32525090224907e-06	8.32525090224907e-06	3.38830864103411e-05	2.54123148077558e-05	3.95902410055921e-06	3.95902410055921e-06	4.04973069290892e-06	4.04973069290892e-06	0.000111716607823777	8.54303471593588e-05	0.000159440099517195	0.000116258405897955	7.68877062588101e-05	6.63344916742675e-05	0.000105071061217718	8.76908856779454e-05
250.500000000000	4.16262545112453e-05	3.74636290601208e-05	7.62369444232675e-05	3.81184722116338e-05	1.78156084525165e-05	9.89756025139803e-06	3.64475762361803e-05	2.42983841574535e-05	0.000185646715942453	0.000157717563986509	0.000431816936192404	0.000313897695924479	0.000298505212534204	0.000259307558363046	0.000500865058737093	0.000413174173059148
251	2.91383781578717e-05	2.49757527067472e-05	4.65892438142190e-05	3.81184722116338e-05	5.93853615083882e-06	5.93853615083882e-06	2.02486534645446e-05	1.01243267322723e-05	0.000152788890111930	0.000103502151366146	0.000342131880213982	0.000237499314905822	0.000145483601058337	0.000120608166680486	0.000249642521389466	0.000192761946895664
251.500000000000	4.57888799623699e-05	3.74636290601208e-05	6.35307870193896e-05	3.81184722116338e-05	7.91804820111843e-06	7.91804820111843e-06	1.82237881180901e-05	1.21491920787268e-05	0.000175789368193296	0.000126502629447512	0.000315558530294449	0.000220890971206115	0.000174128040644952	0.000144729800016584	0.000300993040029704	0.000246482489473144
252	2.91383781578717e-05	2.49757527067472e-05	7.20015586219749e-05	3.38830864103411e-05	2.37541446033553e-05	7.91804820111843e-06	1.82237881180901e-05	1.41740574251812e-05	0.000142931542362773	0.000118288172989881	0.000259090161715443	0.000184352615066757	0.000135684187515547	0.000121361967722239	0.000233052353828774	0.000191971938916583
252.500000000000	3.33010036089963e-05	1.24878763533736e-05	3.81184722116338e-05	2.96477006090485e-05	5.93853615083882e-06	1.97951205027961e-06	1.61989227716357e-05	1.41740574251812e-05	0.000129788412030564	8.54303471593588e-05	0.000262411830455384	0.000189335118176670	0.000128899978139770	0.000113823957304709	0.000254382569263950	0.000203822058602792
253	1.24878763533736e-05	1.24878763533736e-05	3.81184722116338e-05	3.38830864103411e-05	0	0	1.41740574251812e-05	1.01243267322723e-05	0.000115002390406829	8.70732384508849e-05	0.000242481818015735	0.000192656786916611	0.000122869569805745	0.000110054952095944	0.000204612066581873	0.000164321659648762
253.500000000000	2.49757527067472e-05	1.66505018044981e-05	3.81184722116338e-05	2.11769290064632e-05	0	0	1.01243267322723e-05	8.09946138581784e-06	0.000110073716532251	8.21445645763066e-05	0.000195978455656553	0.000136188418337604	0.000113070156262956	9.79941354278952e-05	0.000186441883063019	0.000153261547941634
254	3.33010036089963e-05	2.91383781578717e-05	5.08246296155117e-05	2.96477006090485e-05	5.93853615083882e-06	5.93853615083882e-06	4.04973069290892e-06	0	9.52876949085156e-05	8.05016732847804e-05	0.000187674283806699	0.000134527583967634	9.87479364696482e-05	8.44257166763404e-05	0.000197501994770147	0.000146151476129909
254.500000000000	8.32525090224907e-06	4.16262545112453e-06	2.54123148077558e-05	2.11769290064632e-05	3.95902410055921e-06	1.97951205027961e-06	2.02486534645446e-06	2.02486534645446e-06	9.69305862000417e-05	7.55729994102020e-05	0.000161100933887166	0.000114597571527984	8.44257166763404e-05	6.93496958412797e-05	0.000146941484108990	0.000110601117071282
255	1.66505018044981e-05	8.32525090224907e-06	1.69415432051706e-05	1.27061574038779e-05	0	0	6.07459603936338e-06	0	8.37874558678327e-05	4.92867387457839e-05	0.000144492590187458	0.000102971730938189	0.000103270742720166	9.34713291773769e-05	0.000146151476129909	0.000118501196862088
255.500000000000	3.33010036089963e-05	2.91383781578717e-05	2.54123148077558e-05	1.69415432051706e-05	0	0	2.02486534645446e-06	0	7.06443255356236e-05	4.76438474542578e-05	0.000159440099517195	0.000106293399678130	7.16110989665388e-05	6.40730885490084e-05	0.000128771300590136	0.000105071061217718
256	1.24878763533736e-05	4.16262545112453e-06	4.65892438142190e-05	2.54123148077558e-05	0	0	4.04973069290892e-06	2.02486534645446e-06	7.39301081186759e-05	5.75011952034146e-05	0.000147814258927400	0.000109615068418072	8.66871198015996e-05	7.16110989665388e-05	0.000124821260694733	0.000101121021322315
256.500000000000	1.24878763533736e-05	1.24878763533736e-05	1.27061574038779e-05	1.27061574038779e-05	3.95902410055921e-06	1.97951205027961e-06	8.09946138581784e-06	6.07459603936338e-06	7.72158907017282e-05	5.58583039118885e-05	0.000127884246487751	9.79892278282764e-05	7.53801041753040e-05	6.70882927160205e-05	0.000120871220799330	0.000101911029301396
257	1.66505018044981e-05	1.66505018044981e-05	4.65892438142190e-05	2.96477006090485e-05	1.97951205027961e-06	1.97951205027961e-06	6.07459603936338e-06	4.04973069290892e-06	8.21445645763066e-05	6.57156516610452e-05	0.000144492590187458	9.46675590883348e-05	7.53801041753040e-05	6.63344916742675e-05	0.000122451236757491	9.95410053641542e-05
257.500000000000	2.08131272556227e-05	2.08131272556227e-05	2.11769290064632e-05	2.11769290064632e-05	0	0	6.07459603936338e-06	4.04973069290892e-06	8.05016732847804e-05	5.75011952034146e-05	0.000169405105737020	0.000136188418337604	6.63344916742675e-05	5.65350781314780e-05	0.000120871220799330	9.95410053641542e-05
258	2.08131272556227e-05	1.66505018044981e-05	1.69415432051706e-05	1.69415432051706e-05	0	0	0	0	9.36448036169895e-05	6.57156516610452e-05	0.000122901743377838	7.97200497585977e-05	7.53801041753040e-05	6.78420937577736e-05	0.000120081212820249	8.92709016361065e-05
258.500000000000	8.32525090224907e-06	8.32525090224907e-06	4.23538580129264e-05	3.38830864103411e-05	3.95902410055921e-06	1.97951205027961e-06	4.04973069290892e-06	4.04973069290892e-06	8.21445645763066e-05	6.73585429525714e-05	0.000161100933887166	0.000107954234048101	5.42736750062189e-05	4.67356645886885e-05	0.000124031252715652	9.55909654687512e-05
259	1.66505018044981e-05	1.66505018044981e-05	1.27061574038779e-05	1.27061574038779e-05	0	0	2.02486534645446e-06	2.02486534645446e-06	7.55729994102020e-05	6.40727603695191e-05	0.000109615068418072	7.63983810186562e-05	6.10578843819962e-05	5.20122718809597e-05	0.000128771300590136	0.000114551156966685
259.500000000000	4.16262545112453e-06	4.16262545112453e-06	2.11769290064632e-05	1.69415432051706e-05	1.97951205027961e-06	1.97951205027961e-06	0	0	7.55729994102020e-05	6.07869777864669e-05	0.000112936737158013	8.63633872384809e-05	6.25654864655023e-05	5.27660729227128e-05	0.000123241244736572	9.95410053641542e-05
260	0	0	1.69415432051706e-05	1.27061574038779e-05	3.95902410055921e-06	1.97951205027961e-06	2.02486534645446e-06	0	5.58583039118885e-05	4.10722822881533e-05	0.000122901743377838	9.46675590883348e-05	5.12584708392067e-05	4.29666593799233e-05	9.63809734478318e-05	8.29508378034618e-05
260.500000000000	1.24878763533736e-05	8.32525090224907e-06	2.54123148077558e-05	2.54123148077558e-05	1.97951205027961e-06	1.97951205027961e-06	2.02486534645446e-06	2.02486534645446e-06	6.07869777864669e-05	4.60009561627317e-05	0.000117919240267926	9.30067247183640e-05	5.12584708392067e-05	4.14590572964172e-05	9.79609894059930e-05	7.26807340754142e-05
261	1.66505018044981e-05	1.66505018044981e-05	1.27061574038779e-05	1.27061574038779e-05	0	0	6.07459603936338e-06	4.04973069290892e-06	6.07869777864669e-05	4.92867387457839e-05	0.000104632565308160	6.31117060588899e-05	5.65350781314780e-05	5.05046697974537e-05	0.000101911029301396	7.97908058871395e-05
261.500000000000	8.32525090224907e-06	8.32525090224907e-06	2.54123148077558e-05	1.69415432051706e-05	0	0	0	0	6.07869777864669e-05	5.09296300373101e-05	0.000127884246487751	8.80242216084517e-05	5.95502822984901e-05	5.57812770897249e-05	0.000103491045259557	8.21608298243812e-05
262	1.66505018044981e-05	0	4.23538580129264e-05	2.54123148077558e-05	1.97951205027961e-06	1.97951205027961e-06	2.02486534645446e-06	2.02486534645446e-06	7.06443255356236e-05	5.25725213288362e-05	0.000106293399678130	6.80942091688022e-05	4.74894656304415e-05	4.44742614634293e-05	9.87509973850736e-05	7.97908058871395e-05
262.500000000000	1.24878763533736e-05	1.24878763533736e-05	2.11769290064632e-05	1.69415432051706e-05	0	0	1.01243267322723e-05	1.01243267322723e-05	8.21445645763066e-05	6.90014342440975e-05	0.000111275902788043	7.80592153886269e-05	4.89970677139476e-05	3.84438531294050e-05	9.71709814269124e-05	7.26807340754142e-05
263	1.66505018044981e-05	1.66505018044981e-05	8.47077160258528e-06	4.23538580129264e-06	1.97951205027961e-06	1.97951205027961e-06	2.02486534645446e-06	0	7.55729994102020e-05	6.40727603695191e-05	9.96500621982472e-05	7.63983810186562e-05	5.80426802149841e-05	4.67356645886885e-05	8.37408457825424e-05	6.08306143892053e-05
263.500000000000	3.33010036089963e-05	2.91383781578717e-05	2.54123148077558e-05	2.11769290064632e-05	0	0	6.07459603936338e-06	4.04973069290892e-06	5.09296300373101e-05	4.10722822881533e-05	0.000117919240267926	8.13808841285685e-05	5.65350781314780e-05	4.82432666721945e-05	0.000109811109092202	9.08509175942677e-05
264	2.08131272556227e-05	1.66505018044981e-05	0	0	5.93853615083882e-06	5.93853615083882e-06	2.02486534645446e-06	0	5.75011952034146e-05	4.27151735796794e-05	0.000111275902788043	7.97200497585977e-05	4.52280625051824e-05	3.61824500041459e-05	9.32209415315095e-05	7.97908058871395e-05
264.500000000000	0	0	2.54123148077558e-05	2.11769290064632e-05	3.95902410055921e-06	0	2.02486534645446e-06	2.02486534645446e-06	3.94293909966271e-05	2.79291519559442e-05	8.47025528685101e-05	6.14508716889191e-05	4.82432666721945e-05	4.14590572964172e-05	8.53208617407036e-05	6.24106303473665e-05
265	4.16262545112453e-06	4.16262545112453e-06	4.23538580129264e-06	4.23538580129264e-06	0	0	4.04973069290892e-06	4.04973069290892e-06	6.73585429525714e-05	5.25725213288362e-05	0.000121240909007867	8.80242216084517e-05	5.27660729227128e-05	4.67356645886885e-05	8.29508378034618e-05	6.08306143892053e-05
265.500000000000	8.32525090224907e-06	8.32525090224907e-06	1.69415432051706e-05	1.69415432051706e-05	0	0	0	0	5.25725213288362e-05	4.27151735796794e-05	7.80592153886269e-05	5.48075342090359e-05	4.29666593799233e-05	3.61824500041459e-05	7.74207819498977e-05	6.39906463055277e-05
266	8.32525090224907e-06	0	4.23538580129264e-06	4.23538580129264e-06	1.97951205027961e-06	0	2.02486534645446e-06	2.02486534645446e-06	6.57156516610452e-05	4.43580648712055e-05	9.13458903483932e-05	7.30767122787146e-05	5.12584708392067e-05	4.37204604216763e-05	8.37408457825424e-05	6.39906463055277e-05
266.500000000000	1.24878763533736e-05	8.32525090224907e-06	1.69415432051706e-05	1.27061574038779e-05	1.97951205027961e-06	0	2.02486534645446e-06	2.02486534645446e-06	4.10722822881533e-05	2.46433693728920e-05	9.96500621982472e-05	7.63983810186562e-05	4.14590572964172e-05	3.84438531294050e-05	8.45308537616230e-05	6.71506782218500e-05
267	2.08131272556227e-05	1.24878763533736e-05	8.47077160258528e-06	8.47077160258528e-06	0	0	0	0	5.42154126203623e-05	4.60009561627317e-05	0.000102971730938189	7.14158779087438e-05	3.69362510458990e-05	3.31672458371338e-05	6.55706622636889e-05	5.60905665147218e-05
267.500000000000	0	0	2.11769290064632e-05	2.11769290064632e-05	0	0	2.02486534645446e-06	0	5.75011952034146e-05	3.94293909966271e-05	8.13808841285685e-05	5.64683685790067e-05	3.84438531294050e-05	3.31672458371338e-05	7.34707420544948e-05	5.60905665147218e-05
268	4.16262545112453e-06	4.16262545112453e-06	1.69415432051706e-05	1.27061574038779e-05	5.93853615083882e-06	3.95902410055921e-06	2.02486534645446e-06	2.02486534645446e-06	3.94293909966271e-05	2.79291519559442e-05	7.14158779087438e-05	6.47725404288607e-05	3.76900520876520e-05	3.39210468788868e-05	7.97908058871395e-05	6.47806542846083e-05
268.500000000000	4.16262545112453e-06	4.16262545112453e-06	8.47077160258528e-06	8.47077160258528e-06	0	0	2.02486534645446e-06	2.02486534645446e-06	3.77864997051010e-05	2.79291519559442e-05	9.96500621982472e-05	6.31117060588899e-05	3.84438531294050e-05	3.39210468788868e-05	8.13708218453006e-05	6.79406862009306e-05
269	8.32525090224907e-06	4.16262545112453e-06	1.69415432051706e-05	1.27061574038779e-05	0	0	0	0	4.27151735796794e-05	3.28578258305226e-05	6.97550435387730e-05	5.31466998390652e-05	3.54286489623929e-05	3.09058427118746e-05	8.84808936570259e-05	7.18907260963336e-05
269.500000000000	1.24878763533736e-05	8.32525090224907e-06	2.11769290064632e-05	1.27061574038779e-05	0	0	0	0	2.95720432474704e-05	1.64289129152613e-05	7.47375466486854e-05	4.98250310991236e-05	4.82432666721945e-05	3.91976541711581e-05	6.47806542846083e-05	4.89804947029965e-05
270	1.24878763533736e-05	8.32525090224907e-06	2.11769290064632e-05	1.27061574038779e-05	0	0	2.02486534645446e-06	2.02486534645446e-06	4.43580648712055e-05	3.45007171220488e-05	9.79892278282764e-05	6.80942091688022e-05	4.14590572964172e-05	3.61824500041459e-05	6.95207021590918e-05	5.60905665147218e-05
270.500000000000	2.08131272556227e-05	8.32525090224907e-06	2.11769290064632e-05	1.69415432051706e-05	1.97951205027961e-06	1.97951205027961e-06	2.02486534645446e-06	0	3.94293909966271e-05	3.45007171220488e-05	6.31117060588899e-05	4.15208592492696e-05	3.31672458371338e-05	3.16596437536277e-05	7.42607500335753e-05	5.45105505565606e-05
271	1.24878763533736e-05	1.24878763533736e-05	1.27061574038779e-05	8.47077160258528e-06	3.95902410055921e-06	3.95902410055921e-06	2.02486534645446e-06	2.02486534645446e-06	3.94293909966271e-05	2.62862606644181e-05	6.97550435387730e-05	5.48075342090359e-05	4.74894656304415e-05	3.76900520876520e-05	8.05808138662201e-05	6.63606702427695e-05
271.500000000000	1.66505018044981e-05	1.24878763533736e-05	2.11769290064632e-05	1.69415432051706e-05	0	0	0	0	3.77864997051010e-05	3.12149345389965e-05	6.14508716889191e-05	4.81641967291528e-05	3.76900520876520e-05	3.24134447953807e-05	7.26807340754142e-05	6.16206223682859e-05
272	8.32525090224907e-06	4.16262545112453e-06	8.47077160258528e-06	8.47077160258528e-06	0	0	0	0	5.25725213288362e-05	3.94293909966271e-05	7.14158779087438e-05	4.31816936192404e-05	2.86444395866155e-05	2.78906385448625e-05	6.79406862009306e-05	5.53005585356412e-05
272.500000000000	0	0	0	0	3.95902410055921e-06	3.95902410055921e-06	2.02486534645446e-06	2.02486534645446e-06	3.28578258305226e-05	2.79291519559442e-05	9.96500621982472e-05	6.97550435387730e-05	4.37204604216763e-05	3.84438531294050e-05	7.90007979080589e-05	6.55706622636889e-05
273	0	0	0	0	0	0	0	0	4.27151735796794e-05	2.79291519559442e-05	5.64683685790067e-05	4.98250310991236e-05	3.09058427118746e-05	2.78906385448625e-05	6.63606702427695e-05	5.29305345983995e-05
273.500000000000	1.66505018044981e-05	1.24878763533736e-05	1.27061574038779e-05	1.27061574038779e-05	0	0	4.04973069290892e-06	4.04973069290892e-06	3.94293909966271e-05	2.62862606644181e-05	6.97550435387730e-05	4.81641967291528e-05	2.86444395866155e-05	2.41216333360973e-05	8.05808138662201e-05	6.00406064101247e-05
274	4.16262545112453e-06	0	4.23538580129264e-06	4.23538580129264e-06	1.97951205027961e-06	0	2.02486534645446e-06	0	5.42154126203623e-05	2.95720432474704e-05	4.98250310991236e-05	3.98600248792989e-05	3.31672458371338e-05	2.93982406283685e-05	7.34707420544948e-05	5.68805744938024e-05
274.500000000000	8.32525090224907e-06	4.16262545112453e-06	1.27061574038779e-05	8.47077160258528e-06	0	0	0	0	3.77864997051010e-05	2.95720432474704e-05	8.47025528685101e-05	5.81292029489775e-05	2.93982406283685e-05	2.63830364613564e-05	5.29305345983995e-05	4.42404468285130e-05
275	2.08131272556227e-05	1.66505018044981e-05	8.47077160258528e-06	8.47077160258528e-06	0	0	0	0	5.09296300373101e-05	3.94293909966271e-05	6.64333747988314e-05	4.65033623591820e-05	3.69362510458990e-05	3.54286489623929e-05	5.53005585356412e-05	4.26604308703518e-05
275.500000000000	0	0	1.27061574038779e-05	8.47077160258528e-06	0	0	4.04973069290892e-06	4.04973069290892e-06	3.77864997051010e-05	2.79291519559442e-05	7.14158779087438e-05	3.48775217693865e-05	2.93982406283685e-05	2.41216333360973e-05	6.39906463055277e-05	4.97705026820771e-05
276	8.32525090224907e-06	8.32525090224907e-06	1.27061574038779e-05	1.27061574038779e-05	0	0	2.02486534645446e-06	2.02486534645446e-06	4.27151735796794e-05	3.12149345389965e-05	7.47375466486854e-05	5.48075342090359e-05	2.18602302108382e-05	1.65836229185669e-05	5.92505984310442e-05	4.50304548075936e-05
276.500000000000	8.32525090224907e-06	4.16262545112453e-06	8.47077160258528e-06	4.23538580129264e-06	0	0	0	0	6.07869777864669e-05	3.94293909966271e-05	6.31117060588899e-05	3.81991905093281e-05	3.01520416701216e-05	2.33678322943442e-05	6.24106303473665e-05	5.21405266193189e-05
277	0	0	8.47077160258528e-06	8.47077160258528e-06	0	0	2.02486534645446e-06	0	3.77864997051010e-05	3.12149345389965e-05	7.80592153886269e-05	5.64683685790067e-05	3.99514552129111e-05	3.61824500041459e-05	6.47806542846083e-05	4.50304548075936e-05
277.500000000000	4.16262545112453e-06	0	1.69415432051706e-05	1.69415432051706e-05	1.97951205027961e-06	0	2.02486534645446e-06	2.02486534645446e-06	4.27151735796794e-05	3.12149345389965e-05	4.81641967291528e-05	3.48775217693865e-05	3.09058427118746e-05	2.63830364613564e-05	5.68805744938024e-05	4.58204627866742e-05
278	8.32525090224907e-06	8.32525090224907e-06	4.23538580129264e-06	0	0	0	2.02486534645446e-06	0	2.79291519559442e-05	2.46433693728920e-05	4.81641967291528e-05	3.98600248792989e-05	2.48754343778503e-05	1.88450260438260e-05	5.53005585356412e-05	4.34504388494324e-05
278.500000000000	1.24878763533736e-05	8.32525090224907e-06	8.47077160258528e-06	4.23538580129264e-06	0	0	2.02486534645446e-06	2.02486534645446e-06	4.27151735796794e-05	3.28578258305226e-05	5.81292029489775e-05	4.65033623591820e-05	3.24134447953807e-05	2.78906385448625e-05	5.76705824728830e-05	4.66104707657547e-05
279	1.24878763533736e-05	1.24878763533736e-05	4.23538580129264e-06	4.23538580129264e-06	1.97951205027961e-06	0	0	0	2.95720432474704e-05	1.80718042067874e-05	5.14858654690944e-05	3.48775217693865e-05	2.48754343778503e-05	1.88450260438260e-05	5.37205425774800e-05	3.79203829958683e-05
279.500000000000	4.16262545112453e-06	4.16262545112453e-06	0	0	0	0	2.02486534645446e-06	2.02486534645446e-06	3.45007171220488e-05	2.46433693728920e-05	5.97900373189483e-05	4.15208592492696e-05	2.63830364613564e-05	2.18602302108382e-05	6.47806542846083e-05	4.81904867239159e-05
280	1.24878763533736e-05	1.24878763533736e-05	4.23538580129264e-06	4.23538580129264e-06	0	0	4.04973069290892e-06	2.02486534645446e-06	3.77864997051010e-05	2.79291519559442e-05	5.64683685790067e-05	4.15208592492696e-05	1.95988270855790e-05	1.65836229185669e-05	6.32006383264471e-05	5.05605106611577e-05
280.500000000000	1.66505018044981e-05	1.24878763533736e-05	8.47077160258528e-06	8.47077160258528e-06	0	0	2.02486534645446e-06	0	3.45007171220488e-05	2.95720432474704e-05	6.64333747988314e-05	4.81641967291528e-05	2.93982406283685e-05	2.48754343778503e-05	4.66104707657547e-05	3.87103909749489e-05
281	0	0	4.23538580129264e-06	4.23538580129264e-06	0	0	0	0	3.61436084135749e-05	2.46433693728920e-05	5.48075342090359e-05	3.98600248792989e-05	1.80912250020730e-05	1.28146177098017e-05	5.76705824728830e-05	4.10804149121906e-05
281.500000000000	2.08131272556227e-05	2.08131272556227e-05	4.23538580129264e-06	4.23538580129264e-06	0	0	0	0	3.77864997051010e-05	2.95720432474704e-05	5.14858654690944e-05	3.81991905093281e-05	2.93982406283685e-05	2.11064291690851e-05	4.74004787448353e-05	3.71303750167877e-05
282	0	0	0	0	0	0	0	0	2.79291519559442e-05	1.97146954983136e-05	4.65033623591820e-05	2.82341842895034e-05	1.58298218768138e-05	1.58298218768138e-05	4.89804947029965e-05	3.39703431004653e-05
282.500000000000	4.16262545112453e-06	4.16262545112453e-06	4.23538580129264e-06	4.23538580129264e-06	1.97951205027961e-06	1.97951205027961e-06	0	0	4.27151735796794e-05	3.28578258305226e-05	6.64333747988314e-05	4.81641967291528e-05	2.71368375031094e-05	2.41216333360973e-05	4.81904867239159e-05	3.95003989540294e-05
283	4.16262545112453e-06	4.16262545112453e-06	4.23538580129264e-06	4.23538580129264e-06	0	0	2.02486534645446e-06	0	3.61436084135749e-05	3.12149345389965e-05	5.14858654690944e-05	2.82341842895034e-05	3.16596437536277e-05	2.93982406283685e-05	6.16206223682859e-05	4.58204627866742e-05
283.500000000000	8.32525090224907e-06	8.32525090224907e-06	8.47077160258528e-06	8.47077160258528e-06	3.95902410055921e-06	0	0	0	3.94293909966271e-05	2.46433693728920e-05	4.31816936192404e-05	3.15558530294449e-05	3.46748479206398e-05	3.09058427118746e-05	4.18704228912712e-05	2.68602712887400e-05
284	0	0	4.23538580129264e-06	0	1.97951205027961e-06	0	0	0	2.62862606644181e-05	2.13575867898397e-05	6.47725404288607e-05	3.98600248792989e-05	2.63830364613564e-05	2.11064291690851e-05	3.87103909749489e-05	3.31803351213847e-05
284.500000000000	1.24878763533736e-05	1.24878763533736e-05	4.23538580129264e-06	4.23538580129264e-06	0	0	0	0	3.28578258305226e-05	2.62862606644181e-05	5.14858654690944e-05	4.15208592492696e-05	1.95988270855790e-05	1.73374239603199e-05	5.21405266193189e-05	3.79203829958683e-05
285	4.16262545112453e-06	0	1.69415432051706e-05	1.27061574038779e-05	0	0	0	0	1.97146954983136e-05	1.47860216237352e-05	4.65033623591820e-05	3.32166873994157e-05	2.41216333360973e-05	1.95988270855790e-05	5.76705824728830e-05	4.74004787448353e-05
285.500000000000	4.16262545112453e-06	0	0	0	0	0	0	0	3.94293909966271e-05	2.95720432474704e-05	6.14508716889191e-05	3.65383561393573e-05	2.41216333360973e-05	1.80912250020730e-05	5.60905665147218e-05	4.02904069331100e-05
286	8.32525090224907e-06	4.16262545112453e-06	4.23538580129264e-06	4.23538580129264e-06	0	0	0	0	3.45007171220488e-05	2.79291519559442e-05	4.48425279892112e-05	3.32166873994157e-05	2.33678322943442e-05	2.03526281273321e-05	4.26604308703518e-05	3.31803351213847e-05
286.500000000000	8.32525090224907e-06	8.32525090224907e-06	0	0	0	0	0	0	3.28578258305226e-05	2.62862606644181e-05	7.14158779087438e-05	4.81641967291528e-05	2.48754343778503e-05	2.18602302108382e-05	4.89804947029965e-05	3.79203829958683e-05
287	4.16262545112453e-06	4.16262545112453e-06	8.47077160258528e-06	4.23538580129264e-06	0	0	2.02486534645446e-06	2.02486534645446e-06	4.43580648712055e-05	3.12149345389965e-05	5.64683685790067e-05	4.48425279892112e-05	2.71368375031094e-05	2.41216333360973e-05	5.29305345983995e-05	4.50304548075936e-05
287.500000000000	4.16262545112453e-06	4.16262545112453e-06	4.23538580129264e-06	0	0	0	0	0	4.43580648712055e-05	2.79291519559442e-05	4.98250310991236e-05	3.32166873994157e-05	1.80912250020730e-05	1.28146177098017e-05	4.50304548075936e-05	3.87103909749489e-05
288	1.24878763533736e-05	1.24878763533736e-05	8.47077160258528e-06	8.47077160258528e-06	0	0	0	0	3.28578258305226e-05	2.46433693728920e-05	4.31816936192404e-05	2.98950186594741e-05	3.24134447953807e-05	2.78906385448625e-05	5.92505984310442e-05	4.58204627866742e-05
288.500000000000	0	0	0	0	0	0	0	0	3.28578258305226e-05	2.79291519559442e-05	4.81641967291528e-05	3.32166873994157e-05	2.33678322943442e-05	1.88450260438260e-05	4.66104707657547e-05	3.55503590586265e-05
289	0	0	1.69415432051706e-05	1.69415432051706e-05	0	0	0	0	2.13575867898397e-05	1.64289129152613e-05	5.31466998390652e-05	3.48775217693865e-05	2.48754343778503e-05	1.88450260438260e-05	4.89804947029965e-05	3.71303750167877e-05
289.500000000000	0	0	8.47077160258528e-06	8.47077160258528e-06	1.97951205027961e-06	1.97951205027961e-06	0	0	3.28578258305226e-05	1.97146954983136e-05	4.81641967291528e-05	2.49125155495618e-05	2.26140312525912e-05	2.11064291690851e-05	5.21405266193189e-05	4.02904069331100e-05
290	4.16262545112453e-06	0	0	0	1.97951205027961e-06	1.97951205027961e-06	0	0	2.30004780813658e-05	1.64289129152613e-05	3.15558530294449e-05	2.15908468096202e-05	1.80912250020730e-05	1.58298218768138e-05	4.81904867239159e-05	4.02904069331100e-05
290.500000000000	8.32525090224907e-06	0	4.23538580129264e-06	4.23538580129264e-06	3.95902410055921e-06	0	0	0	3.28578258305226e-05	2.13575867898397e-05	3.98600248792989e-05	2.32516811795910e-05	2.18602302108382e-05	1.80912250020730e-05	4.26604308703518e-05	3.55503590586265e-05
291	1.24878763533736e-05	4.16262545112453e-06	4.23538580129264e-06	0	1.97951205027961e-06	0	0	0	1.97146954983136e-05	1.64289129152613e-05	4.98250310991236e-05	2.82341842895034e-05	1.95988270855790e-05	1.73374239603199e-05	3.95003989540294e-05	3.16003191632236e-05
291.500000000000	0	0	1.27061574038779e-05	1.27061574038779e-05	0	0	0	0	1.97146954983136e-05	9.85734774915679e-06	5.31466998390652e-05	2.65733499195326e-05	2.11064291690851e-05	1.50760208350608e-05	4.34504388494324e-05	3.31803351213847e-05
292	4.16262545112453e-06	4.16262545112453e-06	4.23538580129264e-06	4.23538580129264e-06	0	0	0	0	2.46433693728920e-05	1.80718042067874e-05	5.31466998390652e-05	3.15558530294449e-05	1.80912250020730e-05	1.50760208350608e-05	3.71303750167877e-05	3.16003191632236e-05
292.500000000000	0	0	1.69415432051706e-05	1.27061574038779e-05	0	0	0	0	2.79291519559442e-05	2.13575867898397e-05	4.15208592492696e-05	2.65733499195326e-05	1.95988270855790e-05	1.50760208350608e-05	3.47603510795459e-05	2.84402872469012e-05
293	0	0	0	0	0	0	0	0	2.79291519559442e-05	2.46433693728920e-05	5.81292029489775e-05	4.31816936192404e-05	1.50760208350608e-05	1.28146177098017e-05	4.89804947029965e-05	3.95003989540294e-05
293.500000000000	0	0	4.23538580129264e-06	4.23538580129264e-06	0	0	2.02486534645446e-06	2.02486534645446e-06	1.31431303322090e-05	8.21445645763066e-06	5.14858654690944e-05	3.98600248792989e-05	2.71368375031094e-05	2.56292354196034e-05	3.71303750167877e-05	2.92302952259818e-05
294	0	0	4.23538580129264e-06	4.23538580129264e-06	1.97951205027961e-06	0	0	0	3.28578258305226e-05	2.62862606644181e-05	3.98600248792989e-05	2.82341842895034e-05	2.56292354196034e-05	2.03526281273321e-05	5.60905665147218e-05	4.26604308703518e-05
294.500000000000	0	0	4.23538580129264e-06	4.23538580129264e-06	0	0	0	0	2.13575867898397e-05	1.97146954983136e-05	5.14858654690944e-05	3.32166873994157e-05	1.80912250020730e-05	1.50760208350608e-05	3.87103909749489e-05	2.76502792678206e-05
295	4.16262545112453e-06	4.16262545112453e-06	0	0	0	0	0	0	2.62862606644181e-05	1.80718042067874e-05	4.15208592492696e-05	2.65733499195326e-05	2.33678322943442e-05	2.26140312525912e-05	4.50304548075936e-05	3.63403670377071e-05
295.500000000000	8.32525090224907e-06	4.16262545112453e-06	4.23538580129264e-06	4.23538580129264e-06	0	0	0	0	2.30004780813658e-05	1.64289129152613e-05	4.65033623591820e-05	3.48775217693865e-05	2.63830364613564e-05	1.80912250020730e-05	4.10804149121906e-05	2.68602712887400e-05
296	0	0	1.27061574038779e-05	1.27061574038779e-05	0	0	0	0	1.80718042067874e-05	1.80718042067874e-05	4.98250310991236e-05	3.98600248792989e-05	2.93982406283685e-05	2.63830364613564e-05	3.31803351213847e-05	2.44902473514983e-05
296.500000000000	4.16262545112453e-06	0	8.47077160258528e-06	4.23538580129264e-06	0	0	0	0	3.28578258305226e-05	2.30004780813658e-05	4.48425279892112e-05	3.65383561393573e-05	1.65836229185669e-05	1.20608166680486e-05	4.18704228912712e-05	2.60702633096594e-05
297	0	0	4.23538580129264e-06	4.23538580129264e-06	0	0	0	0	1.47860216237352e-05	1.15002390406829e-05	4.65033623591820e-05	3.15558530294449e-05	2.03526281273321e-05	1.73374239603199e-05	3.47603510795459e-05	2.29102313933371e-05
297.500000000000	4.16262545112453e-06	0	8.47077160258528e-06	4.23538580129264e-06	1.97951205027961e-06	0	0	0	1.97146954983136e-05	1.47860216237352e-05	4.65033623591820e-05	2.65733499195326e-05	1.43222197933078e-05	1.20608166680486e-05	3.47603510795459e-05	2.52802553305788e-05
298	0	0	0	0	0	0	0	0	1.97146954983136e-05	1.31431303322090e-05	3.65383561393573e-05	2.32516811795910e-05	2.11064291690851e-05	1.95988270855790e-05	4.02904069331100e-05	2.84402872469012e-05
298.500000000000	0	0	8.47077160258528e-06	8.47077160258528e-06	0	0	0	0	2.62862606644181e-05	2.30004780813658e-05	2.98950186594741e-05	2.32516811795910e-05	1.95988270855790e-05	1.80912250020730e-05	4.02904069331100e-05	2.60702633096594e-05
299	0	0	4.23538580129264e-06	4.23538580129264e-06	0	0	0	0	2.46433693728920e-05	1.80718042067874e-05	4.48425279892112e-05	1.99300124396494e-05	1.50760208350608e-05	1.13070156262956e-05	3.31803351213847e-05	2.52802553305788e-05
299.500000000000	4.16262545112453e-06	4.16262545112453e-06	0	0	0	0	0	0	3.45007171220488e-05	2.79291519559442e-05	4.15208592492696e-05	2.98950186594741e-05	1.95988270855790e-05	1.58298218768138e-05	3.63403670377071e-05	2.76502792678206e-05
300	0	0	0	0	0	0	0	0	2.13575867898397e-05	1.64289129152613e-05	5.31466998390652e-05	3.15558530294449e-05	1.88450260438260e-05	1.50760208350608e-05	3.31803351213847e-05	2.21202234142565e-05

==> plot/monkey_FD.txt <==
X AFODF_DET_seedWM AFODF_DET_seedGM FODF_DET_seedWM FODF_DET_seedGM GT_mean GT_std X1 X2 X3 X4
1	1.09237792053022	0.260943090852479	1.53982666027520	1.09940979422109	0.100000000000000	0.195000000000000	0.700000000000000	0.900000000000000	1.10000000000000	1.30000000000000
2	0.802936502734857	-0.00293288991668669	2.75574545543404	1.08693870397878	0.190000000000000	0.300000000000000	1.70000000000000	1.90000000000000	2.10000000000000	2.30000000000000
3	0.368437248935555	-0.0615535636255898	1.98873667696873	0.790296739000893	0.200000000000000	0.380000000000000	2.70000000000000	2.90000000000000	3.10000000000000	3.30000000000000
4	-0.0521546935501468	0.129338030407821	1.47239954763061	0.375205491139102	0.175000000000000	0.370000000000000	3.70000000000000	3.90000000000000	4.10000000000000	4.30000000000000
5	-0.157342263469288	-0.361667807581512	0.745259361577177	0.171261375400169	0.0800000000000000	0.100000000000000	4.70000000000000	4.90000000000000	5.10000000000000	5.30000000000000
6	-0.219967189603736	0.552400322501845	1.22935994108071	1.16875858795361	-0.170000000000000	0.0900000000000000	5.70000000000000	5.90000000000000	6.10000000000000	6.30000000000000
7	0.791919934667024	0.561204919079078	0.942461907267456	1.47426086805627	0.420000000000000	0.680000000000000	6.70000000000000	6.90000000000000	7.10000000000000	7.30000000000000
8	0.656573488253738	0.303875854210882	0.805905173894431	0.738382220496318	0.270000000000000	0.370000000000000	7.70000000000000	7.90000000000000	8.10000000000000	8.30000000000000
9	0.683171540489464	-0.0465625904859881	1.38093350088323	0.684951710643630	0.0800000000000000	0.0800000000000000	8.70000000000000	8.90000000000000	9.10000000000000	9.30000000000000
10	0.684738133311221	0.213228967396187	0.722460244558690	0.561191529787110	0.180000000000000	0.240000000000000	9.70000000000000	9.90000000000000	10.1000000000000	10.3000000000000
11	0.601849822676861	0.225530772091693	1.12532389936537	0.432559892666501	0.185000000000000	0.410000000000000	10.7000000000000	10.9000000000000	11.1000000000000	11.3000000000000
12	1.12766682490605	0.228007523673453	2.30674032187912	1.10782270266121	0.187000000000000	0.390000000000000	11.7000000000000	11.9000000000000	12.1000000000000	12.3000000000000
13	0.580256020291418	0.156524059636733	2.16124603564214	1.25112224655621	0.170000000000000	0.340000000000000	12.7000000000000	12.9000000000000	13.1000000000000	13.3000000000000
14	1.35444409441367	0.241062148550810	1.72584221886702	0.752662655042674	0.0850000000000000	0.100000000000000	13.7000000000000	13.9000000000000	14.1000000000000	14.3000000000000
15	0.657434994216408	0.0139788535976300	0.148324329827482	0.262893786289475	0.0900000000000000	0.190000000000000	14.7000000000000	14.9000000000000	15.1000000000000	15.3000000000000
16	0.990170080489884	0.288012190126119	1.36507720483791	0.933967372322205	0.0900000000000000	0.185000000000000	15.7000000000000	15.9000000000000	16.1000000000000	16.3000000000000
17	0.620417721946456	0.458273797592826	1.29389698915908	0.825897977697746	0.0400000000000000	0.220000000000000	16.7000000000000	16.9000000000000	17.1000000000000	17.3000000000000
18	0.894016306409412	0.255559229538374	1.56325723258401	0.681724948313975	0.0500000000000000	0.230000000000000	17.7000000000000	17.9000000000000	18.1000000000000	18.3000000000000
19	1.20190600859154	0.301366525976315	2.08566768817491	1.09840316875908	0.0450000000000000	0.170000000000000	18.7000000000000	18.9000000000000	19.1000000000000	19.3000000000000
20	0.330152613006984	-0.254859522394884	1.46600200967067	0.889289604014188	0.0550000000000000	0.175000000000000	19.7000000000000	19.9000000000000	20.1000000000000	20.3000000000000
21	0.895374581987122	0.805961409784653	1.57572845625844	3.08792867329164	0.0600000000000000	0.170000000000000	20.7000000000000	20.9000000000000	21.1000000000000	21.3000000000000
22	0.587774968582133	0.656407646478158	1.08538311150635	1.01669072326564	0.0300000000000000	0.170000000000000	21.7000000000000	21.9000000000000	22.1000000000000	22.3000000000000
23	0.343420824746483	0.261633616904840	0.997556977830838	0.863766289082139	0.100000000000000	0.180000000000000	22.7000000000000	22.9000000000000	23.1000000000000	23.3000000000000

==> plot/rate.txt <==
X   aDET_3T             aDET_7T             DET_3T              DET_7T 
30	0.977143796760668	0.976173501353358	0.759366242360806	0.862851785895134
#40	0.971925562134745	0.971354962362157	0.754968430293413	0.870875833840457
50	0.966064696042028	0.963346697159647	0.754884019313232	0.877455140884644
#60	0.959180317691493	0.957970303294044	0.757608805753453	0.879306775315006
70	0.956302738146973	0.955209577511736	0.759371307019617	0.878765445597708
#80	0.954072823736088	0.952700387952187	0.760017895127798	0.878039490182125
#90	0.940502961005124	0.937570160794872	0.758285781814499	0.876704090713955

==> plot/weight.txt <==
X   Y
0	5.28842183727010e-08
0.100000000000000	1.17695984831694e-07
0.200000000000000	2.61937193580016e-07
0.300000000000000	5.82951757870666e-07
0.400000000000000	1.29738206958752e-06
0.500000000000000	2.88737230485226e-06
0.600000000000000	6.42594250144960e-06
0.700000000000000	1.43010854164132e-05
0.800000000000000	3.18270930964625e-05
0.900000000000000	7.08297355785791e-05
1	0.000157620793252465
1.10000000000000	0.000350723776995618
1.20000000000000	0.000780214763440453
1.30000000000000	0.00173474115536125
1.40000000000000	0.00385254694110744
1.50000000000000	0.00853370938046557
1.60000000000000	0.0187955479492476
1.70000000000000	0.0408884084687261
1.80000000000000	0.0866564362960091
1.90000000000000	0.174342134978716
2	0.319697825550178
2.10000000000000	0.511207917434667
2.20000000000000	0.699483423539155
2.30000000000000	0.838192330497696
2.40000000000000	0.920183230025809
2.50000000000000	0.962487222441457
2.60000000000000	0.982788889158255
2.70000000000000	0.992192553064810
2.80000000000000	0.996476740282777
2.90000000000000	0.998413819922440
3	0.999286660272684
3.10000000000000	0.999679349842901
0	5.28842183727010e-08
-0.100000000000000	1.17695984831694e-07
-0.200000000000000	2.61937193580016e-07
-0.300000000000000	5.82951757870666e-07
-0.400000000000000	1.29738206958752e-06
-0.500000000000000	2.88737230485226e-06
-0.600000000000000	6.42594250144960e-06
-0.700000000000000	1.43010854164132e-05
-0.800000000000000	3.18270930964625e-05
-0.900000000000000	7.08297355785791e-05
-1	0.000157620793252465
-1.10000000000000	0.000350723776995618
-1.20000000000000	0.000780214763440453
-1.30000000000000	0.00173474115536125
-1.40000000000000	0.00385254694110744
-1.50000000000000	0.00853370938046557
-1.60000000000000	0.0187955479492476
-1.70000000000000	0.0408884084687261
-1.80000000000000	0.0866564362960091
-1.90000000000000	0.174342134978716
-2	0.319697825550178
-2.10000000000000	0.511207917434667
-2.20000000000000	0.699483423539155
-2.30000000000000	0.838192330497696
-2.40000000000000	0.920183230025809
-2.50000000000000	0.962487222441457
-2.60000000000000	0.982788889158255
-2.70000000000000	0.992192553064810
-2.80000000000000	0.996476740282777
-2.90000000000000	0.998413819922440
-3	0.999286660272684
-3.10000000000000	0.999679349842901
